Factor Graphs for Quantum Information Processing

[...] In this thesis, we are interested in generalizing factor graphs and the relevant methods toward describing quantum systems. Two generalizations of classical graphical models are investigated, namely double-edge factor graphs (DeFGs) and quantum factor graphs (QFGs). Conventionally, a factor in a factor graph represents a nonnegative real-valued local functions. Two different approaches to generalize factors in classical factor graphs yield DeFGs and QFGs, respectively. We proposed/re-proposed and analyzed generalized versions of belief-propagation algorithms for DeFGs/QFGs. As a particular application of the DeFGs, we investigate the information rate and their upper/lower bounds of classical communications over quantum channels with memory. In this study, we also propose a data-driven method for optimizing the upper/lower bounds on information rate.

==> 1155001913-cao_michael_xuan-202104-phd-Data_Performance_Gap_cem_16.txt <==
step	          IR_L	          IR_U	           GAP
   1	0.001525788886	1.144375388092	1.142849599206
   3	0.001993918877	0.133667101930	0.131673183053
   5	0.002021479836	0.133666767688	0.131645287852
   7	0.002049263288	0.133666447156	0.131617183867
   9	0.002078234576	0.133666140369	0.131587905794
  11	0.002109423924	0.133665847605	0.131556423681
  13	0.002143989586	0.133665569338	0.131521579751
  15	0.002183289952	0.133665306292	0.131482016340
  17	0.002228971180	0.133665059494	0.131436088314
  19	0.002283078451	0.133664830347	0.131381751896
  21	0.002348201427	0.133664620724	0.131316419297
  23	0.002427668381	0.133664433085	0.131236764704
  25	0.002525809264	0.133664270631	0.131138461368
  27	0.002648316868	0.133664137489	0.131015820621
  29	0.002802749410	0.133664038948	0.130861289538
  31	0.002999241847	0.133663981752	0.130664739905
  33	0.003251537478	0.133663974453	0.130412436974
  35	0.003578540045	0.133664027835	0.130085487790
  37	0.004006777643	0.133664155439	0.129657377796
  39	0.004574602175	0.133664374216	0.129089772041
  41	0.005339954362	0.133664705425	0.128324751064
  43	0.006395900576	0.133665176008	0.127269275432
  45	0.007903797525	0.133665820854	0.125762023329
  47	0.010167192295	0.133666686558	0.123499494263
  49	0.013797254073	0.133667836996	0.119870582923
  51	0.020044185882	0.133669359953	0.113625174071
  53	0.031108079410	0.133671370850	0.102563291440
  55	0.048499862031	0.133673947442	0.085174085411
  57	0.066955881345	0.133676691405	0.066720810060
  59	0.077551878813	0.133678605842	0.056126727030
  61	0.081320972571	0.133679197502	0.052358224932
  63	0.082821569595	0.133678593960	0.050857024364
  65	0.083794428838	0.133677261223	0.049882832384
  67	0.084599640511	0.133675668160	0.049076027649
  69	0.085307255905	0.133674085770	0.048366829865
  71	0.085938206250	0.133672622286	0.047734416036
  73	0.086503393355	0.133671304891	0.047167911537
  75	0.087010833067	0.133670129324	0.046659296257
  77	0.087467736628	0.133669081828	0.046201345200
  79	0.087881248749	0.133668147575	0.045786898826
  81	0.088258524857	0.133667313418	0.045408788562
  83	0.088606493781	0.133666568362	0.045060074581
  85	0.088931568161	0.133665903200	0.044734335039
  87	0.089239456021	0.133665309948	0.044425853927
  89	0.089535118944	0.133664781370	0.044129662426
  91	0.089822852330	0.133664310654	0.043841458325
  93	0.090106437265	0.133663891238	0.043557453973
  95	0.090389316690	0.133663516738	0.043274200048
  97	0.090674763397	0.133663180964	0.042988417566
  99	0.090966022519	0.133662877971	0.042696855451
 101	0.091266421611	0.133662602162	0.042396180551
 103	0.091579446225	0.133662348402	0.042082902177
 105	0.091908778802	0.133662112133	0.041753333331
 107	0.092258294948	0.133661889480	0.041403594532
 109	0.092632005524	0.133661677333	0.041029671809
 111	0.093033927783	0.133661473402	0.040627545619
 113	0.093467867729	0.133661276248	0.040193408519
 115	0.093937103486	0.133661085280	0.039723981793
 117	0.094443980250	0.133660900703	0.039216920454
 119	0.094989461366	0.133660723402	0.038671262036
 121	0.095572717981	0.133660554730	0.038087836749
 123	0.096190861087	0.133660396253	0.037469535166
 125	0.096838903076	0.133660249510	0.036821346435
 127	0.097509978834	0.133660115930	0.036150137096
 129	0.098195788349	0.133659996960	0.035464208611
 131	0.098887184691	0.133659894353	0.034772709663
 133	0.099574835375	0.133659810384	0.034084975009
 135	0.100249902196	0.133659747768	0.033409845573
 137	0.100904681012	0.133659709183	0.032755028171
 139	0.101533121055	0.133659696531	0.032126575475
 141	0.102131135491	0.133659710225	0.031528574734
 143	0.102696645465	0.133659748711	0.030963103246
 145	0.103229363202	0.133659808305	0.030430445102
 147	0.103730389080	0.133659883255	0.029929494175
 149	0.104201743134	0.133659965964	0.029458222830
 151	0.104645953123	0.133660047378	0.029014094255
 153	0.105065778132	0.133660117687	0.028594339555
 155	0.105464079751	0.133660167446	0.028196087695
 157	0.105843794653	0.133660189029	0.027816394376
 159	0.106207937469	0.133660178089	0.027452240620
 161	0.106559574630	0.133660134585	0.027100559955
 163	0.106901742772	0.133660063012	0.026758320240
 165	0.107237318711	0.133659971778	0.026422653067
 167	0.107568868662	0.133659871865	0.026091003203
 169	0.107898510745	0.133659775084	0.025761264338
 171	0.108227821265	0.133659692233	0.025431870968
 173	0.108557806226	0.133659631436	0.025101825209
 175	0.108888946528	0.133659596914	0.024770650386
 177	0.109221308437	0.133659588415	0.024438279979
 179	0.109554693089	0.133659601441	0.024104908352
 181	0.109888786278	0.133659628288	0.023770842010
 183	0.110223270566	0.133659659755	0.023436389189
 185	0.110557879297	0.133659687168	0.023101807872
 187	0.110892401899	0.133659704311	0.022767302412
 189	0.111226680264	0.133659708803	0.022433028539
 191	0.111560654146	0.133659702587	0.022099048441
 193	0.111894512106	0.133659691437	0.021765179331
 195	0.112228984189	0.133659683689	0.021430699500
 197	0.112565774645	0.133659688663	0.021093914018
 199	0.112908054188	0.133659715160	0.020751660972
 201	0.113260716530	0.133659769976	0.020399053446
 203	0.113629573307	0.133659855258	0.020030281950
 205	0.114017927439	0.133659962800	0.019642035361
 207	0.114419896891	0.133660067505	0.019240170614
 209	0.114816053076	0.133660135785	0.018844082710
 211	0.115182183355	0.133660160078	0.018477976722
 213	0.115506452423	0.133660175461	0.018153723038
 215	0.115793260249	0.133660221235	0.017866960986
 217	0.116053380994	0.133660306627	0.017606925633
 219	0.116296362160	0.133660419025	0.017364056865
 221	0.116528725568	0.133660542497	0.017131816928
 223	0.116754288185	0.133660664399	0.016906376214
 225	0.116974740285	0.133660774366	0.016686034081
 227	0.117190220225	0.133660863573	0.016470643349
 229	0.117399884753	0.133660926587	0.016261041835
 231	0.117602428255	0.133660963757	0.016058535502
 233	0.117796517113	0.133660981436	0.015864464323
 235	0.117981114741	0.133660989396	0.015679874655
 237	0.118155652449	0.133660997169	0.015505344720
 239	0.118320028732	0.133661011468	0.015340982736
 241	0.118474491555	0.133661035498	0.015186543943
 243	0.118619492351	0.133661069616	0.015041577265
 245	0.118755573177	0.133661112415	0.014905539239
 247	0.118883302965	0.133661161656	0.014777858691
 249	0.119003251150	0.133661214852	0.014657963701
 251	0.119115980599	0.133661269581	0.014545288982
 253	0.119222046213	0.133661323619	0.014439277406
 255	0.119321992148	0.133661374978	0.014339382830
 257	0.119416345680	0.133661421919	0.014245076238
 259	0.119505608651	0.133661462941	0.014155854290
 261	0.119590248619	0.133661496787	0.014071248167
 263	0.119670691887	0.133661522443	0.013990830556
 265	0.119747319934	0.133661539150	0.013914219216
 267	0.119820469905	0.133661546413	0.013841076508
 269	0.119890438849	0.133661544013	0.013771105164
 271	0.119957490664	0.133661532012	0.013704041347
 273	0.120021864282	0.133661510744	0.013639646462
 275	0.120083781559	0.133661480805	0.013577699246
 277	0.120143453607	0.133661443013	0.013517989406
 279	0.120201084791	0.133661398371	0.013460313581
 281	0.120256874160	0.133661348013	0.013404473853
 283	0.120311014570	0.133661293147	0.013350278577
 285	0.120363690089	0.133661235005	0.013297544916
 287	0.120415072471	0.133661174797	0.013246102325
 289	0.120465317515	0.133661113667	0.013195796152
 291	0.120514562067	0.133661052669	0.013146490601
 293	0.120562922307	0.133660992734	0.013098070427
 295	0.120610493688	0.133660934662	0.013050440973
 297	0.120657352669	0.133660879094	0.013003526426
 299	0.120703560019	0.133660826515	0.012957266496
 301	0.120749165214	0.133660777233	0.012911612018
 303	0.120794211227	0.133660731388	0.012866520160
 305	0.120838738988	0.133660688954	0.012821949966
 307	0.120882790927	0.133660649756	0.012777858828
 309	0.120926413258	0.133660613494	0.012734200236
 311	0.120969656933	0.133660579777	0.012690922845
 313	0.121012577496	0.133660548161	0.012647970665
 315	0.121055234146	0.133660518187	0.012605284041
 317	0.121097688403	0.133660489418	0.012562801015
 319	0.121140002685	0.133660461475	0.012520458790
 321	0.121182239009	0.133660434064	0.012478195055
 323	0.121224457913	0.133660406989	0.012435949076
 325	0.121266717599	0.133660380171	0.012393662572
 327	0.121309073241	0.133660353649	0.012351280408
 329	0.121351576365	0.133660327578	0.012308751213
 331	0.121394274210	0.133660302224	0.012266028014
 333	0.121437209007	0.133660277954	0.012223068946
 335	0.121480417131	0.133660255217	0.012179838087
 337	0.121523928145	0.133660234536	0.012136306390
 339	0.121567763793	0.133660216477	0.012092452684
 341	0.121611937027	0.133660201640	0.012048264613
 343	0.121656451216	0.133660190629	0.012003739413
 345	0.121701299656	0.133660184032	0.011958884376
 347	0.121746465510	0.133660182401	0.011913716891
 349	0.121791922245	0.133660186230	0.011868263985
 351	0.121837634580	0.133660195935	0.011822561356
 353	0.121883559856	0.133660211845	0.011776651989
 355	0.121929649702	0.133660234186	0.011730584484
 357	0.121975851791	0.133660263078	0.011684411287
 359	0.122022111523	0.133660298536	0.011638187013
 361	0.122068373461	0.133660340473	0.011591967012
 363	0.122114582448	0.133660388712	0.011545806264
 365	0.122160684390	0.133660442995	0.011499758605
 367	0.122206626765	0.133660503000	0.011453876235
 369	0.122252358948	0.133660568353	0.011408209404
 371	0.122297832464	0.133660638643	0.011362806180
 373	0.122343001252	0.133660713436	0.011317712184
 375	0.122387822016	0.133660792283	0.011272970266
 377	0.122432254666	0.133660874729	0.011228620063
 379	0.122476262843	0.133660960322	0.011184697480
 381	0.122519814502	0.133661048616	0.011141234114
 383	0.122562882497	0.133661139174	0.011098256678
 385	0.122605445120	0.133661231577	0.011055786456
 387	0.122647486563	0.133661325418	0.011013838855
 389	0.122688997270	0.133661420314	0.010972423044
 391	0.122729974177	0.133661515900	0.010931541723
 393	0.122770420836	0.133661611835	0.010891191000
 395	0.122810347445	0.133661707804	0.010851360359
 397	0.122849770802	0.133661803514	0.010812032712
 399	0.122888714201	0.133661898703	0.010773184502
 401	0.122927207301	0.133661993133	0.010734785832
 403	0.122965285974	0.133662086596	0.010696800622
 405	0.123002992136	0.133662178911	0.010659186775
 407	0.123040373552	0.133662269927	0.010621896376
 409	0.123077483589	0.133662359527	0.010584875938
 411	0.123114380870	0.133662447622	0.010548066752
 413	0.123151128768	0.133662534161	0.010511405393
 415	0.123187794670	0.133662619134	0.010474824464
 417	0.123224448913	0.133662702570	0.010438253657
 419	0.123261163329	0.133662784550	0.010401621221
 421	0.123298009300	0.133662865207	0.010364855908
 423	0.123335055301	0.133662944737	0.010327889436
 425	0.123372363915	0.133663023399	0.010290659484
 427	0.123409988371	0.133663101528	0.010253113157
 429	0.123447968717	0.133663179533	0.010215210816
 431	0.123486327814	0.133663257902	0.010176930088
 433	0.123525067391	0.133663337195	0.010138269804
 435	0.123564164495	0.133663418038	0.010099253544
 437	0.123603568708	0.133663501107	0.010059932399
 439	0.123643200595	0.133663587104	0.010020386510
 441	0.123682951793	0.133663676726	0.009980724933
 443	0.123722687135	0.133663770631	0.009941083496
 445	0.123762248965	0.133663869395	0.009901620429
 447	0.123801463563	0.133663973474	0.009862509911
 449	0.123840149241	0.133664083170	0.009823933929
 451	0.123878125380	0.133664198599	0.009786073220
 453	0.123915221469	0.133664319684	0.009749098215
 455	0.123951285201	0.133664446143	0.009713160942
 457	0.123986188828	0.133664577513	0.009678388685
 459	0.124019833273	0.133664713165	0.009644879892
 461	0.124052149854	0.133664852343	0.009612702489
 463	0.124083099809	0.133664994202	0.009581894393
 465	0.124112672024	0.133665137843	0.009552465819
 467	0.124140879533	0.133665282357	0.009524402824
 469	0.124167755315	0.133665426854	0.009497671539
 471	0.124193347901	0.133665570490	0.009472222589
 473	0.124217717145	0.133665712489	0.009447995344
 475	0.124240930409	0.133665852153	0.009424921744
 477	0.124263059317	0.133665988875	0.009402929558
 479	0.124284177093	0.133666122138	0.009381945045
 481	0.124304356501	0.133666251516	0.009361895015
 483	0.124323668313	0.133666376669	0.009342708357
 485	0.124342180246	0.133666497342	0.009324317095
 487	0.124359956281	0.133666613350	0.009306657069
 489	0.124377056291	0.133666724580	0.009289668289
 491	0.124393535903	0.133666830973	0.009273295070
 493	0.124409446545	0.133666932524	0.009257485979
 495	0.124424835606	0.133667029269	0.009242193662
 497	0.124439746680	0.133667121279	0.009227374598
 499	0.124454219853	0.133667208652	0.009212988799
 501	0.124468292011	0.133667291510	0.009198999500
 503	0.124481997141	0.133667369987	0.009185372846
 505	0.124495366625	0.133667444229	0.009172077603
 507	0.124508429500	0.133667514385	0.009159084885
 509	0.124521212693	0.133667580609	0.009146367916
 511	0.124533741228	0.133667643052	0.009133901823
 513	0.124546038401	0.133667701860	0.009121663459
 515	0.124558125926	0.133667757175	0.009109631249
 517	0.124570024060	0.133667809133	0.009097785074
 519	0.124581751708	0.133667857863	0.009086106155
 521	0.124593326514	0.133667903483	0.009074576969
 523	0.124604764939	0.133667946109	0.009063181170
 525	0.124616082341	0.133667985847	0.009051903506
 527	0.124627293043	0.133668022798	0.009040729755
 529	0.124638410420	0.133668057058	0.009029646638
 531	0.124649446982	0.133668088716	0.009018641734
 533	0.124660414481	0.133668117859	0.009007703378
 535	0.124671324031	0.133668144569	0.008996820538
 537	0.124682186254	0.133668168925	0.008985982672
 539	0.124693011445	0.133668191002	0.008975179557
 541	0.124703809775	0.133668210868	0.008964401093
 543	0.124714591513	0.133668228589	0.008953637076
 545	0.124725367270	0.133668244223	0.008942876953
 547	0.124736148270	0.133668257818	0.008932109548
 549	0.124746946616	0.133668269415	0.008921322799
 551	0.124757775549	0.133668279041	0.008910503492
 553	0.124768649667	0.133668286713	0.008899637045
 555	0.124779585070	0.133668292431	0.008888707361
 557	0.124790599383	0.133668296185	0.008877696802
 559	0.124801711610	0.133668297951	0.008866586340
 561	0.124812941750	0.133668297699	0.008855355949
 563	0.124824310109	0.133668295400	0.008843985291
 565	0.124835836267	0.133668291036	0.008832454769
 567	0.124847537666	0.133668284614	0.008820746948
 569	0.124859427848	0.133668276186	0.008808848338
 571	0.124871514456	0.133668265871	0.008796751415
 573	0.124883797181	0.133668253875	0.008784456694
 575	0.124896265962	0.133668240513	0.008771974551
 577	0.124908899792	0.133668226224	0.008759326431
 579	0.124921666482	0.133668211569	0.008746545087
 581	0.124934523642	0.133668197225	0.008733673583
 583	0.124947420940	0.133668183955	0.008720763015
 585	0.124960303435	0.133668172561	0.008707869126
 587	0.124973115541	0.133668163835	0.008695048294
 589	0.124985805016	0.133668158493	0.008682353477
 591	0.124998326383	0.133668157126	0.008669830743
 593	0.125010643313	0.133668160157	0.008657516843
 595	0.125022729776	0.133668167818	0.008645438042
 597	0.125034569990	0.133668180150	0.008633610159
 599	0.125046157433	0.133668197015	0.008622039583
 601	0.125057493246	0.133668218129	0.008610724883
 603	0.125068584397	0.133668243096	0.008599658699
 605	0.125079441862	0.133668271449	0.008588829587
 607	0.125090079023	0.133668302683	0.008578223660
 609	0.125100510385	0.133668336293	0.008567825908
 611	0.125110750601	0.133668371788	0.008557621188
 613	0.125120813814	0.133668408718	0.008547594905
 615	0.125130713236	0.133668446678	0.008537733442
 617	0.125140460927	0.133668485314	0.008528024387
 619	0.125150067710	0.133668524328	0.008518456618
 621	0.125159543177	0.133668563472	0.008509020295
 623	0.125168895768	0.133668602547	0.008499706779
 625	0.125178132875	0.133668641401	0.008490508526
 627	0.125187260971	0.133668679918	0.008481418947
 629	0.125196285746	0.133668718019	0.008472432274
 631	0.125205212241	0.133668755656	0.008463543415
 633	0.125214044986	0.133668792806	0.008454747820
 635	0.125222788119	0.133668829469	0.008446041350
 637	0.125231445506	0.133668865664	0.008437420158
 639	0.125240020842	0.133668901424	0.008428880582
 641	0.125248517748	0.133668936797	0.008420419050
 643	0.125256939840	0.133668971842	0.008412032002
 645	0.125265290794	0.133669006624	0.008403715831
 647	0.125273574372	0.133669041216	0.008395466844
 649	0.125281794440	0.133669075693	0.008387281253
 651	0.125289954941	0.133669110133	0.008379155192
 653	0.125298059845	0.133669144614	0.008371084769
 655	0.125306113052	0.133669179210	0.008363066159
 657	0.125314118262	0.133669213991	0.008355095730
 659	0.125322078807	0.133669249019	0.008347170212
 661	0.125329997445	0.133669284343	0.008339286898
 663	0.125337876136	0.133669320001	0.008331443865
 665	0.125345715803	0.133669356014	0.008323640211
 667	0.125353516113	0.133669392382	0.008315876268
 669	0.125361275297	0.133669429085	0.008308153787
 671	0.125368990030	0.133669466079	0.008300476049
 673	0.125376655409	0.133669503298	0.008292847889
 675	0.125384265046	0.133669540654	0.008285275608
 677	0.125391811277	0.133669578041	0.008277766764
 679	0.125399285484	0.133669615337	0.008270329852
 681	0.125406678512	0.133669652413	0.008262973901
 683	0.125413981131	0.133669689139	0.008255708008
 685	0.125421184511	0.133669725390	0.008248540880
 687	0.125428280655	0.133669761055	0.008241480399
 689	0.125435262755	0.133669796040	0.008234533285
 691	0.125442125428	0.133669830278	0.008227704850
 693	0.125448864849	0.133669863725	0.008220998876
 695	0.125455478751	0.133669896367	0.008214417616
 697	0.125461966338	0.133669928212	0.008207961875
 699	0.125468328114	0.133669959294	0.008201631181
 701	0.125474565676	0.133669989664	0.008195423988
 703	0.125480681482	0.133670019387	0.008189337905
 705	0.125486678623	0.133670048539	0.008183369916
 707	0.125492560615	0.133670077198	0.008177516583
 709	0.125498331221	0.133670105445	0.008171774224
 711	0.125503994310	0.133670133358	0.008166139048
 713	0.125509553742	0.133670161011	0.008160607269
 715	0.125515013292	0.133670188470	0.008155175178
 717	0.125520376596	0.133670215796	0.008149839200
 719	0.125525647118	0.133670243040	0.008144595922
 721	0.125530828138	0.133670270246	0.008139442108
 723	0.125535922746	0.133670297451	0.008134374705
 725	0.125540933847	0.133670324685	0.008129390838
 727	0.125545864175	0.133670351972	0.008124487797
 729	0.125550716298	0.133670379332	0.008119663033
 731	0.125555492639	0.133670406778	0.008114914139
 733	0.125560195486	0.133670434322	0.008110238836
 735	0.125564827005	0.133670461972	0.008105634967
 737	0.125569389256	0.133670489734	0.008101100478
 739	0.125573884199	0.133670517613	0.008096633414
 741	0.125578313707	0.133670545611	0.008092231904
 743	0.125582679574	0.133670573731	0.008087894158
 745	0.125586983521	0.133670601976	0.008083618455
 747	0.125591227202	0.133670630346	0.008079403144
 749	0.125595412215	0.133670658843	0.008075246629
 751	0.125599540096	0.133670687470	0.008071147374
 753	0.125603612334	0.133670716226	0.008067103892
 755	0.125607630368	0.133670745116	0.008063114748
 757	0.125611595590	0.133670774140	0.008059178550
 759	0.125615509353	0.133670803302	0.008055293950
 761	0.125619372964	0.133670832605	0.008051459641
 763	0.125623187696	0.133670862052	0.008047674355
 765	0.125626954783	0.133670891645	0.008043936862
 767	0.125630675421	0.133670921390	0.008040245968
 769	0.125634350776	0.133670951289	0.008036600513
 771	0.125637981978	0.133670981347	0.008032999370
 773	0.125641570123	0.133671011569	0.008029441446
 775	0.125645116280	0.133671041958	0.008025925678
 777	0.125648621484	0.133671072519	0.008022451035
 779	0.125652086741	0.133671103257	0.008019016516
 781	0.125655513027	0.133671134176	0.008015621149
 783	0.125658901291	0.133671165280	0.008012263989
 785	0.125662252453	0.133671196575	0.008008944122
 787	0.125665567405	0.133671228065	0.008005660660
 789	0.125668847012	0.133671259755	0.008002412743
 791	0.125672092113	0.133671291648	0.007999199535
 793	0.125675303522	0.133671323750	0.007996020228
 795	0.125678482025	0.133671356065	0.007992874040
 797	0.125681628385	0.133671388597	0.007989760212
 799	0.125684743341	0.133671421350	0.007986678009
 801	0.125687827607	0.133671454329	0.007983626721
 803	0.125690881875	0.133671487536	0.007980605661
 805	0.125693906814	0.133671520977	0.007977614163
 807	0.125696903071	0.133671554654	0.007974651583
 809	0.125699871273	0.133671588572	0.007971717298
 811	0.125702812027	0.133671622732	0.007968810706
 813	0.125705725917	0.133671657140	0.007965931223
 815	0.125708613513	0.133671691797	0.007963078283
 817	0.125711475365	0.133671726706	0.007960251341
 819	0.125714312005	0.133671761870	0.007957449865
 821	0.125717123950	0.133671797291	0.007954673341
 823	0.125719911701	0.133671832972	0.007951921271
 825	0.125722675744	0.133671868913	0.007949193168
 827	0.125725416553	0.133671905117	0.007946488564
 829	0.125728134587	0.133671941584	0.007943806997
 831	0.125730830293	0.133671978317	0.007941148024
 833	0.125733504108	0.133672015314	0.007938511206
 835	0.125736156456	0.133672052577	0.007935896121
 837	0.125738787754	0.133672090106	0.007933302352
 839	0.125741398408	0.133672127900	0.007930729492
 841	0.125743988813	0.133672165958	0.007928177145
 843	0.125746559361	0.133672204280	0.007925644919
 845	0.125749110431	0.133672242863	0.007923132432
 847	0.125751642399	0.133672281706	0.007920639307
 849	0.125754155631	0.133672320806	0.007918165175
 851	0.125756650488	0.133672360161	0.007915709673
 853	0.125759127325	0.133672399767	0.007913272442
 855	0.125761586492	0.133672439621	0.007910853129
 857	0.125764028330	0.133672479719	0.007908451388
 859	0.125766453179	0.133672520055	0.007906066877
 861	0.125768861369	0.133672560626	0.007903699258
 863	0.125771253227	0.133672601426	0.007901348199
 865	0.125773629076	0.133672642449	0.007899013372
 867	0.125775989232	0.133672683689	0.007896694457
 869	0.125778334005	0.133672725139	0.007894391134
 871	0.125780663701	0.133672766792	0.007892103091
 873	0.125782978620	0.133672808641	0.007889830021
 875	0.125785279058	0.133672850679	0.007887571621
 877	0.125787565303	0.133672892896	0.007885327593
 879	0.125789837638	0.133672935285	0.007883097646
 881	0.125792096343	0.133672977836	0.007880881493
 883	0.125794341689	0.133673020541	0.007878678852
 885	0.125796573942	0.133673063390	0.007876489448
 887	0.125798793362	0.133673106373	0.007874313011
 889	0.125801000206	0.133673149481	0.007872149276
 891	0.125803194719	0.133673192703	0.007869997984
 893	0.125805377146	0.133673236029	0.007867858883
 895	0.125807547722	0.133673279448	0.007865731727
 897	0.125809706677	0.133673322950	0.007863616273
 899	0.125811854237	0.133673366523	0.007861512287
 901	0.125813990618	0.133673410157	0.007859419539
 903	0.125816116033	0.133673453840	0.007857337806
 905	0.125818230689	0.133673497561	0.007855266871
 907	0.125820334786	0.133673541308	0.007853206522
 909	0.125822428520	0.133673585071	0.007851156551
 911	0.125824512080	0.133673628838	0.007849116759
 913	0.125826585649	0.133673672598	0.007847086949
 915	0.125828649408	0.133673716339	0.007845066931
 917	0.125830703529	0.133673760049	0.007843056520
 919	0.125832748184	0.133673803718	0.007841055534
 921	0.125834783535	0.133673847334	0.007839063799
 923	0.125836809745	0.133673890886	0.007837081141
 925	0.125838826969	0.133673934363	0.007835107394
 927	0.125840835360	0.133673977754	0.007833142394
 929	0.125842835068	0.133674021048	0.007831185980
 931	0.125844826239	0.133674064234	0.007829237996
 933	0.125846809015	0.133674107302	0.007827298288
 935	0.125848783537	0.133674150241	0.007825366704
 937	0.125850749944	0.133674193041	0.007823443097
 939	0.125852708372	0.133674235692	0.007821527320
 941	0.125854658955	0.133674278183	0.007819619228
 943	0.125856601827	0.133674320505	0.007817718678
 945	0.125858537119	0.133674362648	0.007815825530
 947	0.125860464962	0.133674404603	0.007813939642
 949	0.125862385486	0.133674446361	0.007812060874
 951	0.125864298823	0.133674487911	0.007810189088
 953	0.125866205101	0.133674529246	0.007808324145
 955	0.125868104451	0.133674570356	0.007806465905
 957	0.125869997004	0.133674611233	0.007804614229
 959	0.125871882891	0.133674651868	0.007802768978
 961	0.125873762243	0.133674692254	0.007800930011
 963	0.125875635194	0.133674732381	0.007799097187
 965	0.125877501878	0.133674772242	0.007797270364
 967	0.125879362431	0.133674811830	0.007795449399
 969	0.125881216989	0.133674851136	0.007793634147
 971	0.125883065691	0.133674890153	0.007791824462
 973	0.125884908678	0.133674928874	0.007790020196
 975	0.125886746092	0.133674967290	0.007788221199
 977	0.125888578077	0.133675005397	0.007786427320
 979	0.125890404780	0.133675043185	0.007784638405
 981	0.125892226349	0.133675080649	0.007782854300
 983	0.125894042935	0.133675117781	0.007781074846
 985	0.125895854691	0.133675154575	0.007779299884
 987	0.125897661772	0.133675191024	0.007777529252
 989	0.125899464336	0.133675227122	0.007775762786
 991	0.125901262544	0.133675262862	0.007774000318
 993	0.125903056558	0.133675298239	0.007772241681
 995	0.125904846543	0.133675333245	0.007770486701
 997	0.125906632668	0.133675367874	0.007768735207
 999	0.125908415101	0.133675402121	0.007766987020
1001	0.125910194017	0.133675435979	0.007765241962
1003	0.125910194017	0.133675435979	0.007765241962
1005	0.125910194017	0.133675435979	0.007765241962
1007	0.125910194017	0.133675435979	0.007765241962
1009	0.125910194017	0.133675435979	0.007765241962
1011	0.125910194017	0.133675435979	0.007765241962
1013	0.125910194017	0.133675435979	0.007765241962
1015	0.125910194017	0.133675435979	0.007765241962
1017	0.125910194017	0.133675435979	0.007765241962
1019	0.125910194017	0.133675435979	0.007765241962
1021	0.125910194017	0.133675435979	0.007765241962
1023	0.125910194017	0.133675435979	0.007765241962
1025	0.125910194017	0.133675435979	0.007765241962
1027	0.125910194017	0.133675435979	0.007765241962
1029	0.125910194017	0.133675435979	0.007765241962
1031	0.125910194017	0.133675435979	0.007765241962
1033	0.125910194017	0.133675435979	0.007765241962
1035	0.125910194017	0.133675435979	0.007765241962
1037	0.125910194017	0.133675435979	0.007765241962
1039	0.125910194017	0.133675435979	0.007765241962
1041	0.125910194017	0.133675435979	0.007765241962
1043	0.125910194017	0.133675435979	0.007765241962
1045	0.125910194017	0.133675435979	0.007765241962
1047	0.125910194017	0.133675435979	0.007765241962
1049	0.125910194017	0.133675435979	0.007765241962
1051	0.125910194017	0.133675435979	0.007765241962
1053	0.125910194017	0.133675435979	0.007765241962
1055	0.125910194017	0.133675435979	0.007765241962
1057	0.125910194017	0.133675435979	0.007765241962
1059	0.125910194017	0.133675435979	0.007765241962
1061	0.125910194017	0.133675435979	0.007765241962
1063	0.125910194017	0.133675435979	0.007765241962
1065	0.125910194017	0.133675435979	0.007765241962
1067	0.125910194017	0.133675435979	0.007765241962
1069	0.125910194017	0.133675435979	0.007765241962
1071	0.125910194017	0.133675435979	0.007765241962
1073	0.125910194017	0.133675435979	0.007765241962
1075	0.125910194017	0.133675435979	0.007765241962
1077	0.125910194017	0.133675435979	0.007765241962
1079	0.125910194017	0.133675435979	0.007765241962
1081	0.125910194017	0.133675435979	0.007765241962
1083	0.125910194017	0.133675435979	0.007765241962
1085	0.125910194017	0.133675435979	0.007765241962
1087	0.125910194017	0.133675435979	0.007765241962
1089	0.125910194017	0.133675435979	0.007765241962
1091	0.125910194017	0.133675435979	0.007765241962
1093	0.125910194017	0.133675435979	0.007765241962
1095	0.125910194017	0.133675435979	0.007765241962
1097	0.125910194017	0.133675435979	0.007765241962
1099	0.125910194017	0.133675435979	0.007765241962
1101	0.125910194017	0.133675435979	0.007765241962
1103	0.125910194017	0.133675435979	0.007765241962
1105	0.125910194017	0.133675435979	0.007765241962
1107	0.125910194017	0.133675435979	0.007765241962
1109	0.125910194017	0.133675435979	0.007765241962
1111	0.125910194017	0.133675435979	0.007765241962
1113	0.125910194017	0.133675435979	0.007765241962
1115	0.125910194017	0.133675435979	0.007765241962
1117	0.125910194017	0.133675435979	0.007765241962
1119	0.125910194017	0.133675435979	0.007765241962
1121	0.125910194017	0.133675435979	0.007765241962
1123	0.125910194017	0.133675435979	0.007765241962
1125	0.125910194017	0.133675435979	0.007765241962
1127	0.125910194017	0.133675435979	0.007765241962
1129	0.125910194017	0.133675435979	0.007765241962
1131	0.125910194017	0.133675435979	0.007765241962
1133	0.125910194017	0.133675435979	0.007765241962
1135	0.125910194017	0.133675435979	0.007765241962
1137	0.125910194017	0.133675435979	0.007765241962
1139	0.125910194017	0.133675435979	0.007765241962
1141	0.125910194017	0.133675435979	0.007765241962
1143	0.125910194017	0.133675435979	0.007765241962
1145	0.125910194017	0.133675435979	0.007765241962
1147	0.125910194017	0.133675435979	0.007765241962
1149	0.125910194017	0.133675435979	0.007765241962
1151	0.125910194017	0.133675435979	0.007765241962
1153	0.125910194017	0.133675435979	0.007765241962
1155	0.125910194017	0.133675435979	0.007765241962
1157	0.125910194017	0.133675435979	0.007765241962
1159	0.125910194017	0.133675435979	0.007765241962
1161	0.125910194017	0.133675435979	0.007765241962
1163	0.125910194017	0.133675435979	0.007765241962
1165	0.125910194017	0.133675435979	0.007765241962
1167	0.125910194017	0.133675435979	0.007765241962
1169	0.125910194017	0.133675435979	0.007765241962
1171	0.125910194017	0.133675435979	0.007765241962
1173	0.125910194017	0.133675435979	0.007765241962
1175	0.125910194017	0.133675435979	0.007765241962
1177	0.125910194017	0.133675435979	0.007765241962
1179	0.125910194017	0.133675435979	0.007765241962
1181	0.125910194017	0.133675435979	0.007765241962
1183	0.125910194017	0.133675435979	0.007765241962
1185	0.125910194017	0.133675435979	0.007765241962
1187	0.125910194017	0.133675435979	0.007765241962
1189	0.125910194017	0.133675435979	0.007765241962
1191	0.125910194017	0.133675435979	0.007765241962
1193	0.125910194017	0.133675435979	0.007765241962
1195	0.125910194017	0.133675435979	0.007765241962
1197	0.125910194017	0.133675435979	0.007765241962
1199	0.125910194017	0.133675435979	0.007765241962
1201	0.125910194017	0.133675435979	0.007765241962
1203	0.125910194017	0.133675435979	0.007765241962
1205	0.125910194017	0.133675435979	0.007765241962
1207	0.125910194017	0.133675435979	0.007765241962
1209	0.125910194017	0.133675435979	0.007765241962
1211	0.125910194017	0.133675435979	0.007765241962
1213	0.125910194017	0.133675435979	0.007765241962
1215	0.125910194017	0.133675435979	0.007765241962
1217	0.125910194017	0.133675435979	0.007765241962
1219	0.125910194017	0.133675435979	0.007765241962
1221	0.125910194017	0.133675435979	0.007765241962
1223	0.125910194017	0.133675435979	0.007765241962
1225	0.125910194017	0.133675435979	0.007765241962
1227	0.125910194017	0.133675435979	0.007765241962
1229	0.125910194017	0.133675435979	0.007765241962
1231	0.125910194017	0.133675435979	0.007765241962
1233	0.125910194017	0.133675435979	0.007765241962
1235	0.125910194017	0.133675435979	0.007765241962
1237	0.125910194017	0.133675435979	0.007765241962
1239	0.125910194017	0.133675435979	0.007765241962
1241	0.125910194017	0.133675435979	0.007765241962
1243	0.125910194017	0.133675435979	0.007765241962
1245	0.125910194017	0.133675435979	0.007765241962
1247	0.125910194017	0.133675435979	0.007765241962
1249	0.125910194017	0.133675435979	0.007765241962
1251	0.125910194017	0.133675435979	0.007765241962
1253	0.125910194017	0.133675435979	0.007765241962
1255	0.125910194017	0.133675435979	0.007765241962
1257	0.125910194017	0.133675435979	0.007765241962
1259	0.125910194017	0.133675435979	0.007765241962
1261	0.125910194017	0.133675435979	0.007765241962
1263	0.125910194017	0.133675435979	0.007765241962
1265	0.125910194017	0.133675435979	0.007765241962
1267	0.125910194017	0.133675435979	0.007765241962
1269	0.125910194017	0.133675435979	0.007765241962
1271	0.125910194017	0.133675435979	0.007765241962
1273	0.125910194017	0.133675435979	0.007765241962
1275	0.125910194017	0.133675435979	0.007765241962
1277	0.125910194017	0.133675435979	0.007765241962
1279	0.125910194017	0.133675435979	0.007765241962
1281	0.125910194017	0.133675435979	0.007765241962
1283	0.125910194017	0.133675435979	0.007765241962
1285	0.125910194017	0.133675435979	0.007765241962
1287	0.125910194017	0.133675435979	0.007765241962
1289	0.125910194017	0.133675435979	0.007765241962
1291	0.125910194017	0.133675435979	0.007765241962
1293	0.125910194017	0.133675435979	0.007765241962
1295	0.125910194017	0.133675435979	0.007765241962
1297	0.125910194017	0.133675435979	0.007765241962
1299	0.125910194017	0.133675435979	0.007765241962
1301	0.125910194017	0.133675435979	0.007765241962
1303	0.125910194017	0.133675435979	0.007765241962
1305	0.125910194017	0.133675435979	0.007765241962
1307	0.125910194017	0.133675435979	0.007765241962
1309	0.125910194017	0.133675435979	0.007765241962
1311	0.125910194017	0.133675435979	0.007765241962
1313	0.125910194017	0.133675435979	0.007765241962
1315	0.125910194017	0.133675435979	0.007765241962
1317	0.125910194017	0.133675435979	0.007765241962
1319	0.125910194017	0.133675435979	0.007765241962
1321	0.125910194017	0.133675435979	0.007765241962
1323	0.125910194017	0.133675435979	0.007765241962
1325	0.125910194017	0.133675435979	0.007765241962
1327	0.125910194017	0.133675435979	0.007765241962
1329	0.125910194017	0.133675435979	0.007765241962
1331	0.125910194017	0.133675435979	0.007765241962
1333	0.125910194017	0.133675435979	0.007765241962
1335	0.125910194017	0.133675435979	0.007765241962
1337	0.125910194017	0.133675435979	0.007765241962
1339	0.125910194017	0.133675435979	0.007765241962
1341	0.125910194017	0.133675435979	0.007765241962
1343	0.125910194017	0.133675435979	0.007765241962
1345	0.125910194017	0.133675435979	0.007765241962
1347	0.125910194017	0.133675435979	0.007765241962
1349	0.125910194017	0.133675435979	0.007765241962
1351	0.125910194017	0.133675435979	0.007765241962
1353	0.125910194017	0.133675435979	0.007765241962
1355	0.125910194017	0.133675435979	0.007765241962
1357	0.125910194017	0.133675435979	0.007765241962
1359	0.125910194017	0.133675435979	0.007765241962
1361	0.125910194017	0.133675435979	0.007765241962
1363	0.125910194017	0.133675435979	0.007765241962
1365	0.125910194017	0.133675435979	0.007765241962
1367	0.125910194017	0.133675435979	0.007765241962
1369	0.125910194017	0.133675435979	0.007765241962
1371	0.125910194017	0.133675435979	0.007765241962
1373	0.125910194017	0.133675435979	0.007765241962
1375	0.125910194017	0.133675435979	0.007765241962
1377	0.125910194017	0.133675435979	0.007765241962
1379	0.125910194017	0.133675435979	0.007765241962
1381	0.125910194017	0.133675435979	0.007765241962
1383	0.125910194017	0.133675435979	0.007765241962
1385	0.125910194017	0.133675435979	0.007765241962
1387	0.125910194017	0.133675435979	0.007765241962
1389	0.125910194017	0.133675435979	0.007765241962
1391	0.125910194017	0.133675435979	0.007765241962
1393	0.125910194017	0.133675435979	0.007765241962
1395	0.125910194017	0.133675435979	0.007765241962
1397	0.125910194017	0.133675435979	0.007765241962
1399	0.125910194017	0.133675435979	0.007765241962
1401	0.125910194017	0.133675435979	0.007765241962
1403	0.125910194017	0.133675435979	0.007765241962
1405	0.125910194017	0.133675435979	0.007765241962
1407	0.125910194017	0.133675435979	0.007765241962
1409	0.125910194017	0.133675435979	0.007765241962
1411	0.125910194017	0.133675435979	0.007765241962
1413	0.125910194017	0.133675435979	0.007765241962
1415	0.125910194017	0.133675435979	0.007765241962
1417	0.125910194017	0.133675435979	0.007765241962
1419	0.125910194017	0.133675435979	0.007765241962
1421	0.125910194017	0.133675435979	0.007765241962
1423	0.125910194017	0.133675435979	0.007765241962
1425	0.125910194017	0.133675435979	0.007765241962
1427	0.125910194017	0.133675435979	0.007765241962
1429	0.125910194017	0.133675435979	0.007765241962
1431	0.125910194017	0.133675435979	0.007765241962
1433	0.125910194017	0.133675435979	0.007765241962
1435	0.125910194017	0.133675435979	0.007765241962
1437	0.125910194017	0.133675435979	0.007765241962
1439	0.125910194017	0.133675435979	0.007765241962
1441	0.125910194017	0.133675435979	0.007765241962
1443	0.125910194017	0.133675435979	0.007765241962
1445	0.125910194017	0.133675435979	0.007765241962
1447	0.125910194017	0.133675435979	0.007765241962
1449	0.125910194017	0.133675435979	0.007765241962
1451	0.125910194017	0.133675435979	0.007765241962
1453	0.125910194017	0.133675435979	0.007765241962
1455	0.125910194017	0.133675435979	0.007765241962
1457	0.125910194017	0.133675435979	0.007765241962
1459	0.125910194017	0.133675435979	0.007765241962
1461	0.125910194017	0.133675435979	0.007765241962
1463	0.125910194017	0.133675435979	0.007765241962
1465	0.125910194017	0.133675435979	0.007765241962
1467	0.125910194017	0.133675435979	0.007765241962
1469	0.125910194017	0.133675435979	0.007765241962
1471	0.125910194017	0.133675435979	0.007765241962
1473	0.125910194017	0.133675435979	0.007765241962
1475	0.125910194017	0.133675435979	0.007765241962
1477	0.125910194017	0.133675435979	0.007765241962
1479	0.125910194017	0.133675435979	0.007765241962
1481	0.125910194017	0.133675435979	0.007765241962
1483	0.125910194017	0.133675435979	0.007765241962
1485	0.125910194017	0.133675435979	0.007765241962
1487	0.125910194017	0.133675435979	0.007765241962
1489	0.125910194017	0.133675435979	0.007765241962
1491	0.125910194017	0.133675435979	0.007765241962
1493	0.125910194017	0.133675435979	0.007765241962
1495	0.125910194017	0.133675435979	0.007765241962
1497	0.125910194017	0.133675435979	0.007765241962
1499	0.125910194017	0.133675435979	0.007765241962
1501	0.125910194017	0.133675435979	0.007765241962
1503	0.125910194017	0.133675435979	0.007765241962
1505	0.125910194017	0.133675435979	0.007765241962
1507	0.125910194017	0.133675435979	0.007765241962
1509	0.125910194017	0.133675435979	0.007765241962
1511	0.125910194017	0.133675435979	0.007765241962
1513	0.125910194017	0.133675435979	0.007765241962
1515	0.125910194017	0.133675435979	0.007765241962
1517	0.125910194017	0.133675435979	0.007765241962
1519	0.125910194017	0.133675435979	0.007765241962
1521	0.125910194017	0.133675435979	0.007765241962
1523	0.125910194017	0.133675435979	0.007765241962
1525	0.125910194017	0.133675435979	0.007765241962
1527	0.125910194017	0.133675435979	0.007765241962
1529	0.125910194017	0.133675435979	0.007765241962
1531	0.125910194017	0.133675435979	0.007765241962
1533	0.125910194017	0.133675435979	0.007765241962
1535	0.125910194017	0.133675435979	0.007765241962
1537	0.125910194017	0.133675435979	0.007765241962
1539	0.125910194017	0.133675435979	0.007765241962
1541	0.125910194017	0.133675435979	0.007765241962
1543	0.125910194017	0.133675435979	0.007765241962
1545	0.125910194017	0.133675435979	0.007765241962
1547	0.125910194017	0.133675435979	0.007765241962
1549	0.125910194017	0.133675435979	0.007765241962
1551	0.125910194017	0.133675435979	0.007765241962
1553	0.125910194017	0.133675435979	0.007765241962
1555	0.125910194017	0.133675435979	0.007765241962
1557	0.125910194017	0.133675435979	0.007765241962
1559	0.125910194017	0.133675435979	0.007765241962
1561	0.125910194017	0.133675435979	0.007765241962
1563	0.125910194017	0.133675435979	0.007765241962
1565	0.125910194017	0.133675435979	0.007765241962
1567	0.125910194017	0.133675435979	0.007765241962
1569	0.125910194017	0.133675435979	0.007765241962
1571	0.125910194017	0.133675435979	0.007765241962
1573	0.125910194017	0.133675435979	0.007765241962
1575	0.125910194017	0.133675435979	0.007765241962
1577	0.125910194017	0.133675435979	0.007765241962
1579	0.125910194017	0.133675435979	0.007765241962
1581	0.125910194017	0.133675435979	0.007765241962
1583	0.125910194017	0.133675435979	0.007765241962
1585	0.125910194017	0.133675435979	0.007765241962
1587	0.125910194017	0.133675435979	0.007765241962
1589	0.125910194017	0.133675435979	0.007765241962
1591	0.125910194017	0.133675435979	0.007765241962
1593	0.125910194017	0.133675435979	0.007765241962
1595	0.125910194017	0.133675435979	0.007765241962
1597	0.125910194017	0.133675435979	0.007765241962
1599	0.125910194017	0.133675435979	0.007765241962
1601	0.125910194017	0.133675435979	0.007765241962
1603	0.125910194017	0.133675435979	0.007765241962
1605	0.125910194017	0.133675435979	0.007765241962
1607	0.125910194017	0.133675435979	0.007765241962
1609	0.125910194017	0.133675435979	0.007765241962
1611	0.125910194017	0.133675435979	0.007765241962
1613	0.125910194017	0.133675435979	0.007765241962
1615	0.125910194017	0.133675435979	0.007765241962
1617	0.125910194017	0.133675435979	0.007765241962
1619	0.125910194017	0.133675435979	0.007765241962
1621	0.125910194017	0.133675435979	0.007765241962
1623	0.125910194017	0.133675435979	0.007765241962
1625	0.125910194017	0.133675435979	0.007765241962
1627	0.125910194017	0.133675435979	0.007765241962
1629	0.125910194017	0.133675435979	0.007765241962
1631	0.125910194017	0.133675435979	0.007765241962
1633	0.125910194017	0.133675435979	0.007765241962
1635	0.125910194017	0.133675435979	0.007765241962
1637	0.125910194017	0.133675435979	0.007765241962
1639	0.125910194017	0.133675435979	0.007765241962
1641	0.125910194017	0.133675435979	0.007765241962
1643	0.125910194017	0.133675435979	0.007765241962
1645	0.125910194017	0.133675435979	0.007765241962
1647	0.125910194017	0.133675435979	0.007765241962
1649	0.125910194017	0.133675435979	0.007765241962
1651	0.125910194017	0.133675435979	0.007765241962
1653	0.125910194017	0.133675435979	0.007765241962
1655	0.125910194017	0.133675435979	0.007765241962
1657	0.125910194017	0.133675435979	0.007765241962
1659	0.125910194017	0.133675435979	0.007765241962
1661	0.125910194017	0.133675435979	0.007765241962
1663	0.125910194017	0.133675435979	0.007765241962
1665	0.125910194017	0.133675435979	0.007765241962
1667	0.125910194017	0.133675435979	0.007765241962
1669	0.125910194017	0.133675435979	0.007765241962
1671	0.125910194017	0.133675435979	0.007765241962
1673	0.125910194017	0.133675435979	0.007765241962
1675	0.125910194017	0.133675435979	0.007765241962
1677	0.125910194017	0.133675435979	0.007765241962
1679	0.125910194017	0.133675435979	0.007765241962
1681	0.125910194017	0.133675435979	0.007765241962
1683	0.125910194017	0.133675435979	0.007765241962
1685	0.125910194017	0.133675435979	0.007765241962
1687	0.125910194017	0.133675435979	0.007765241962
1689	0.125910194017	0.133675435979	0.007765241962
1691	0.125910194017	0.133675435979	0.007765241962
1693	0.125910194017	0.133675435979	0.007765241962
1695	0.125910194017	0.133675435979	0.007765241962
1697	0.125910194017	0.133675435979	0.007765241962
1699	0.125910194017	0.133675435979	0.007765241962
1701	0.125910194017	0.133675435979	0.007765241962
1703	0.125910194017	0.133675435979	0.007765241962
1705	0.125910194017	0.133675435979	0.007765241962
1707	0.125910194017	0.133675435979	0.007765241962
1709	0.125910194017	0.133675435979	0.007765241962
1711	0.125910194017	0.133675435979	0.007765241962
1713	0.125910194017	0.133675435979	0.007765241962
1715	0.125910194017	0.133675435979	0.007765241962
1717	0.125910194017	0.133675435979	0.007765241962
1719	0.125910194017	0.133675435979	0.007765241962
1721	0.125910194017	0.133675435979	0.007765241962
1723	0.125910194017	0.133675435979	0.007765241962
1725	0.125910194017	0.133675435979	0.007765241962
1727	0.125910194017	0.133675435979	0.007765241962
1729	0.125910194017	0.133675435979	0.007765241962
1731	0.125910194017	0.133675435979	0.007765241962
1733	0.125910194017	0.133675435979	0.007765241962
1735	0.125910194017	0.133675435979	0.007765241962
1737	0.125910194017	0.133675435979	0.007765241962
1739	0.125910194017	0.133675435979	0.007765241962
1741	0.125910194017	0.133675435979	0.007765241962
1743	0.125910194017	0.133675435979	0.007765241962
1745	0.125910194017	0.133675435979	0.007765241962
1747	0.125910194017	0.133675435979	0.007765241962
1749	0.125910194017	0.133675435979	0.007765241962
1751	0.125910194017	0.133675435979	0.007765241962
1753	0.125910194017	0.133675435979	0.007765241962
1755	0.125910194017	0.133675435979	0.007765241962
1757	0.125910194017	0.133675435979	0.007765241962
1759	0.125910194017	0.133675435979	0.007765241962
1761	0.125910194017	0.133675435979	0.007765241962
1763	0.125910194017	0.133675435979	0.007765241962
1765	0.125910194017	0.133675435979	0.007765241962
1767	0.125910194017	0.133675435979	0.007765241962
1769	0.125910194017	0.133675435979	0.007765241962
1771	0.125910194017	0.133675435979	0.007765241962
1773	0.125910194017	0.133675435979	0.007765241962
1775	0.125910194017	0.133675435979	0.007765241962
1777	0.125910194017	0.133675435979	0.007765241962
1779	0.125910194017	0.133675435979	0.007765241962
1781	0.125910194017	0.133675435979	0.007765241962
1783	0.125910194017	0.133675435979	0.007765241962
1785	0.125910194017	0.133675435979	0.007765241962
1787	0.125910194017	0.133675435979	0.007765241962
1789	0.125910194017	0.133675435979	0.007765241962
1791	0.125910194017	0.133675435979	0.007765241962
1793	0.125910194017	0.133675435979	0.007765241962
1795	0.125910194017	0.133675435979	0.007765241962
1797	0.125910194017	0.133675435979	0.007765241962
1799	0.125910194017	0.133675435979	0.007765241962
1801	0.125910194017	0.133675435979	0.007765241962
1803	0.125910194017	0.133675435979	0.007765241962
1805	0.125910194017	0.133675435979	0.007765241962
1807	0.125910194017	0.133675435979	0.007765241962
1809	0.125910194017	0.133675435979	0.007765241962
1811	0.125910194017	0.133675435979	0.007765241962
1813	0.125910194017	0.133675435979	0.007765241962
1815	0.125910194017	0.133675435979	0.007765241962
1817	0.125910194017	0.133675435979	0.007765241962
1819	0.125910194017	0.133675435979	0.007765241962
1821	0.125910194017	0.133675435979	0.007765241962
1823	0.125910194017	0.133675435979	0.007765241962
1825	0.125910194017	0.133675435979	0.007765241962
1827	0.125910194017	0.133675435979	0.007765241962
1829	0.125910194017	0.133675435979	0.007765241962
1831	0.125910194017	0.133675435979	0.007765241962
1833	0.125910194017	0.133675435979	0.007765241962
1835	0.125910194017	0.133675435979	0.007765241962
1837	0.125910194017	0.133675435979	0.007765241962
1839	0.125910194017	0.133675435979	0.007765241962
1841	0.125910194017	0.133675435979	0.007765241962
1843	0.125910194017	0.133675435979	0.007765241962
1845	0.125910194017	0.133675435979	0.007765241962
1847	0.125910194017	0.133675435979	0.007765241962
1849	0.125910194017	0.133675435979	0.007765241962
1851	0.125910194017	0.133675435979	0.007765241962
1853	0.125910194017	0.133675435979	0.007765241962
1855	0.125910194017	0.133675435979	0.007765241962
1857	0.125910194017	0.133675435979	0.007765241962
1859	0.125910194017	0.133675435979	0.007765241962
1861	0.125910194017	0.133675435979	0.007765241962
1863	0.125910194017	0.133675435979	0.007765241962
1865	0.125910194017	0.133675435979	0.007765241962
1867	0.125910194017	0.133675435979	0.007765241962
1869	0.125910194017	0.133675435979	0.007765241962
1871	0.125910194017	0.133675435979	0.007765241962
1873	0.125910194017	0.133675435979	0.007765241962
1875	0.125910194017	0.133675435979	0.007765241962
1877	0.125910194017	0.133675435979	0.007765241962
1879	0.125910194017	0.133675435979	0.007765241962
1881	0.125910194017	0.133675435979	0.007765241962
1883	0.125910194017	0.133675435979	0.007765241962
1885	0.125910194017	0.133675435979	0.007765241962
1887	0.125910194017	0.133675435979	0.007765241962
1889	0.125910194017	0.133675435979	0.007765241962
1891	0.125910194017	0.133675435979	0.007765241962
1893	0.125910194017	0.133675435979	0.007765241962
1895	0.125910194017	0.133675435979	0.007765241962
1897	0.125910194017	0.133675435979	0.007765241962
1899	0.125910194017	0.133675435979	0.007765241962
1901	0.125910194017	0.133675435979	0.007765241962
1903	0.125910194017	0.133675435979	0.007765241962
1905	0.125910194017	0.133675435979	0.007765241962
1907	0.125910194017	0.133675435979	0.007765241962
1909	0.125910194017	0.133675435979	0.007765241962
1911	0.125910194017	0.133675435979	0.007765241962
1913	0.125910194017	0.133675435979	0.007765241962
1915	0.125910194017	0.133675435979	0.007765241962
1917	0.125910194017	0.133675435979	0.007765241962
1919	0.125910194017	0.133675435979	0.007765241962
1921	0.125910194017	0.133675435979	0.007765241962
1923	0.125910194017	0.133675435979	0.007765241962
1925	0.125910194017	0.133675435979	0.007765241962
1927	0.125910194017	0.133675435979	0.007765241962
1929	0.125910194017	0.133675435979	0.007765241962
1931	0.125910194017	0.133675435979	0.007765241962
1933	0.125910194017	0.133675435979	0.007765241962
1935	0.125910194017	0.133675435979	0.007765241962
1937	0.125910194017	0.133675435979	0.007765241962
1939	0.125910194017	0.133675435979	0.007765241962
1941	0.125910194017	0.133675435979	0.007765241962
1943	0.125910194017	0.133675435979	0.007765241962
1945	0.125910194017	0.133675435979	0.007765241962
1947	0.125910194017	0.133675435979	0.007765241962
1949	0.125910194017	0.133675435979	0.007765241962
1951	0.125910194017	0.133675435979	0.007765241962
1953	0.125910194017	0.133675435979	0.007765241962
1955	0.125910194017	0.133675435979	0.007765241962
1957	0.125910194017	0.133675435979	0.007765241962
1959	0.125910194017	0.133675435979	0.007765241962
1961	0.125910194017	0.133675435979	0.007765241962
1963	0.125910194017	0.133675435979	0.007765241962
1965	0.125910194017	0.133675435979	0.007765241962
1967	0.125910194017	0.133675435979	0.007765241962
1969	0.125910194017	0.133675435979	0.007765241962
1971	0.125910194017	0.133675435979	0.007765241962
1973	0.125910194017	0.133675435979	0.007765241962
1975	0.125910194017	0.133675435979	0.007765241962
1977	0.125910194017	0.133675435979	0.007765241962
1979	0.125910194017	0.133675435979	0.007765241962
1981	0.125910194017	0.133675435979	0.007765241962
1983	0.125910194017	0.133675435979	0.007765241962
1985	0.125910194017	0.133675435979	0.007765241962
1987	0.125910194017	0.133675435979	0.007765241962
1989	0.125910194017	0.133675435979	0.007765241962
1991	0.125910194017	0.133675435979	0.007765241962
1993	0.125910194017	0.133675435979	0.007765241962
1995	0.125910194017	0.133675435979	0.007765241962
1997	0.125910194017	0.133675435979	0.007765241962
1999	0.125910194017	0.133675435979	0.007765241962
2001	0.125910194017	0.133675435979	0.007765241962
2003	0.125910194017	0.133675435979	0.007765241962
2005	0.125910194017	0.133675435979	0.007765241962
2007	0.125910194017	0.133675435979	0.007765241962
2009	0.125910194017	0.133675435979	0.007765241962
2011	0.125910194017	0.133675435979	0.007765241962
2013	0.125910194017	0.133675435979	0.007765241962
2015	0.125910194017	0.133675435979	0.007765241962
2017	0.125910194017	0.133675435979	0.007765241962
2019	0.125910194017	0.133675435979	0.007765241962
2021	0.125910194017	0.133675435979	0.007765241962
2023	0.125910194017	0.133675435979	0.007765241962
2025	0.125910194017	0.133675435979	0.007765241962
2027	0.125910194017	0.133675435979	0.007765241962
2029	0.125910194017	0.133675435979	0.007765241962
2031	0.125910194017	0.133675435979	0.007765241962
2033	0.125910194017	0.133675435979	0.007765241962
2035	0.125910194017	0.133675435979	0.007765241962
2037	0.125910194017	0.133675435979	0.007765241962
2039	0.125910194017	0.133675435979	0.007765241962
2041	0.125910194017	0.133675435979	0.007765241962
2043	0.125910194017	0.133675435979	0.007765241962
2045	0.125910194017	0.133675435979	0.007765241962
2047	0.125910194017	0.133675435979	0.007765241962
2049	0.125910194017	0.133675435979	0.007765241962
2051	0.125910194017	0.133675435979	0.007765241962
2053	0.125910194017	0.133675435979	0.007765241962
2055	0.125910194017	0.133675435979	0.007765241962
2057	0.125910194017	0.133675435979	0.007765241962
2059	0.125910194017	0.133675435979	0.007765241962
2061	0.125910194017	0.133675435979	0.007765241962
2063	0.125910194017	0.133675435979	0.007765241962
2065	0.125910194017	0.133675435979	0.007765241962
2067	0.125910194017	0.133675435979	0.007765241962
2069	0.125910194017	0.133675435979	0.007765241962
2071	0.125910194017	0.133675435979	0.007765241962
2073	0.125910194017	0.133675435979	0.007765241962
2075	0.125910194017	0.133675435979	0.007765241962
2077	0.125910194017	0.133675435979	0.007765241962
2079	0.125910194017	0.133675435979	0.007765241962
2081	0.125910194017	0.133675435979	0.007765241962
2083	0.125910194017	0.133675435979	0.007765241962
2085	0.125910194017	0.133675435979	0.007765241962
2087	0.125910194017	0.133675435979	0.007765241962
2089	0.125910194017	0.133675435979	0.007765241962
2091	0.125910194017	0.133675435979	0.007765241962
2093	0.125910194017	0.133675435979	0.007765241962
2095	0.125910194017	0.133675435979	0.007765241962
2097	0.125910194017	0.133675435979	0.007765241962
2099	0.125910194017	0.133675435979	0.007765241962
2101	0.125910194017	0.133675435979	0.007765241962
2103	0.125910194017	0.133675435979	0.007765241962
2105	0.125910194017	0.133675435979	0.007765241962
2107	0.125910194017	0.133675435979	0.007765241962
2109	0.125910194017	0.133675435979	0.007765241962
2111	0.125910194017	0.133675435979	0.007765241962
2113	0.125910194017	0.133675435979	0.007765241962
2115	0.125910194017	0.133675435979	0.007765241962
2117	0.125910194017	0.133675435979	0.007765241962
2119	0.125910194017	0.133675435979	0.007765241962
2121	0.125910194017	0.133675435979	0.007765241962
2123	0.125910194017	0.133675435979	0.007765241962
2125	0.125910194017	0.133675435979	0.007765241962
2127	0.125910194017	0.133675435979	0.007765241962
2129	0.125910194017	0.133675435979	0.007765241962
2131	0.125910194017	0.133675435979	0.007765241962
2133	0.125910194017	0.133675435979	0.007765241962
2135	0.125910194017	0.133675435979	0.007765241962
2137	0.125910194017	0.133675435979	0.007765241962
2139	0.125910194017	0.133675435979	0.007765241962
2141	0.125910194017	0.133675435979	0.007765241962
2143	0.125910194017	0.133675435979	0.007765241962
2145	0.125910194017	0.133675435979	0.007765241962
2147	0.125910194017	0.133675435979	0.007765241962
2149	0.125910194017	0.133675435979	0.007765241962
2151	0.125910194017	0.133675435979	0.007765241962
2153	0.125910194017	0.133675435979	0.007765241962
2155	0.125910194017	0.133675435979	0.007765241962
2157	0.125910194017	0.133675435979	0.007765241962
2159	0.125910194017	0.133675435979	0.007765241962
2161	0.125910194017	0.133675435979	0.007765241962
2163	0.125910194017	0.133675435979	0.007765241962
2165	0.125910194017	0.133675435979	0.007765241962
2167	0.125910194017	0.133675435979	0.007765241962
2169	0.125910194017	0.133675435979	0.007765241962
2171	0.125910194017	0.133675435979	0.007765241962
2173	0.125910194017	0.133675435979	0.007765241962
2175	0.125910194017	0.133675435979	0.007765241962
2177	0.125910194017	0.133675435979	0.007765241962
2179	0.125910194017	0.133675435979	0.007765241962
2181	0.125910194017	0.133675435979	0.007765241962
2183	0.125910194017	0.133675435979	0.007765241962
2185	0.125910194017	0.133675435979	0.007765241962
2187	0.125910194017	0.133675435979	0.007765241962
2189	0.125910194017	0.133675435979	0.007765241962
2191	0.125910194017	0.133675435979	0.007765241962
2193	0.125910194017	0.133675435979	0.007765241962
2195	0.125910194017	0.133675435979	0.007765241962
2197	0.125910194017	0.133675435979	0.007765241962
2199	0.125910194017	0.133675435979	0.007765241962
2201	0.125910194017	0.133675435979	0.007765241962
2203	0.125910194017	0.133675435979	0.007765241962
2205	0.125910194017	0.133675435979	0.007765241962
2207	0.125910194017	0.133675435979	0.007765241962
2209	0.125910194017	0.133675435979	0.007765241962
2211	0.125910194017	0.133675435979	0.007765241962
2213	0.125910194017	0.133675435979	0.007765241962
2215	0.125910194017	0.133675435979	0.007765241962
2217	0.125910194017	0.133675435979	0.007765241962
2219	0.125910194017	0.133675435979	0.007765241962
2221	0.125910194017	0.133675435979	0.007765241962
2223	0.125910194017	0.133675435979	0.007765241962
2225	0.125910194017	0.133675435979	0.007765241962
2227	0.125910194017	0.133675435979	0.007765241962
2229	0.125910194017	0.133675435979	0.007765241962
2231	0.125910194017	0.133675435979	0.007765241962
2233	0.125910194017	0.133675435979	0.007765241962
2235	0.125910194017	0.133675435979	0.007765241962
2237	0.125910194017	0.133675435979	0.007765241962
2239	0.125910194017	0.133675435979	0.007765241962
2241	0.125910194017	0.133675435979	0.007765241962
2243	0.125910194017	0.133675435979	0.007765241962
2245	0.125910194017	0.133675435979	0.007765241962
2247	0.125910194017	0.133675435979	0.007765241962
2249	0.125910194017	0.133675435979	0.007765241962
2251	0.125910194017	0.133675435979	0.007765241962
2253	0.125910194017	0.133675435979	0.007765241962
2255	0.125910194017	0.133675435979	0.007765241962
2257	0.125910194017	0.133675435979	0.007765241962
2259	0.125910194017	0.133675435979	0.007765241962
2261	0.125910194017	0.133675435979	0.007765241962
2263	0.125910194017	0.133675435979	0.007765241962
2265	0.125910194017	0.133675435979	0.007765241962
2267	0.125910194017	0.133675435979	0.007765241962
2269	0.125910194017	0.133675435979	0.007765241962
2271	0.125910194017	0.133675435979	0.007765241962
2273	0.125910194017	0.133675435979	0.007765241962
2275	0.125910194017	0.133675435979	0.007765241962
2277	0.125910194017	0.133675435979	0.007765241962
2279	0.125910194017	0.133675435979	0.007765241962
2281	0.125910194017	0.133675435979	0.007765241962
2283	0.125910194017	0.133675435979	0.007765241962
2285	0.125910194017	0.133675435979	0.007765241962
2287	0.125910194017	0.133675435979	0.007765241962
2289	0.125910194017	0.133675435979	0.007765241962
2291	0.125910194017	0.133675435979	0.007765241962
2293	0.125910194017	0.133675435979	0.007765241962
2295	0.125910194017	0.133675435979	0.007765241962
2297	0.125910194017	0.133675435979	0.007765241962
2299	0.125910194017	0.133675435979	0.007765241962
2301	0.125910194017	0.133675435979	0.007765241962
2303	0.125910194017	0.133675435979	0.007765241962
2305	0.125910194017	0.133675435979	0.007765241962
2307	0.125910194017	0.133675435979	0.007765241962
2309	0.125910194017	0.133675435979	0.007765241962
2311	0.125910194017	0.133675435979	0.007765241962
2313	0.125910194017	0.133675435979	0.007765241962
2315	0.125910194017	0.133675435979	0.007765241962
2317	0.125910194017	0.133675435979	0.007765241962
2319	0.125910194017	0.133675435979	0.007765241962
2321	0.125910194017	0.133675435979	0.007765241962
2323	0.125910194017	0.133675435979	0.007765241962
2325	0.125910194017	0.133675435979	0.007765241962
2327	0.125910194017	0.133675435979	0.007765241962
2329	0.125910194017	0.133675435979	0.007765241962
2331	0.125910194017	0.133675435979	0.007765241962
2333	0.125910194017	0.133675435979	0.007765241962
2335	0.125910194017	0.133675435979	0.007765241962
2337	0.125910194017	0.133675435979	0.007765241962
2339	0.125910194017	0.133675435979	0.007765241962
2341	0.125910194017	0.133675435979	0.007765241962
2343	0.125910194017	0.133675435979	0.007765241962
2345	0.125910194017	0.133675435979	0.007765241962
2347	0.125910194017	0.133675435979	0.007765241962
2349	0.125910194017	0.133675435979	0.007765241962
2351	0.125910194017	0.133675435979	0.007765241962
2353	0.125910194017	0.133675435979	0.007765241962
2355	0.125910194017	0.133675435979	0.007765241962
2357	0.125910194017	0.133675435979	0.007765241962
2359	0.125910194017	0.133675435979	0.007765241962
2361	0.125910194017	0.133675435979	0.007765241962
2363	0.125910194017	0.133675435979	0.007765241962
2365	0.125910194017	0.133675435979	0.007765241962
2367	0.125910194017	0.133675435979	0.007765241962
2369	0.125910194017	0.133675435979	0.007765241962
2371	0.125910194017	0.133675435979	0.007765241962
2373	0.125910194017	0.133675435979	0.007765241962
2375	0.125910194017	0.133675435979	0.007765241962
2377	0.125910194017	0.133675435979	0.007765241962
2379	0.125910194017	0.133675435979	0.007765241962
2381	0.125910194017	0.133675435979	0.007765241962
2383	0.125910194017	0.133675435979	0.007765241962
2385	0.125910194017	0.133675435979	0.007765241962
2387	0.125910194017	0.133675435979	0.007765241962
2389	0.125910194017	0.133675435979	0.007765241962
2391	0.125910194017	0.133675435979	0.007765241962
2393	0.125910194017	0.133675435979	0.007765241962
2395	0.125910194017	0.133675435979	0.007765241962
2397	0.125910194017	0.133675435979	0.007765241962
2399	0.125910194017	0.133675435979	0.007765241962
2401	0.125910194017	0.133675435979	0.007765241962
2403	0.125910194017	0.133675435979	0.007765241962
2405	0.125910194017	0.133675435979	0.007765241962
2407	0.125910194017	0.133675435979	0.007765241962
2409	0.125910194017	0.133675435979	0.007765241962
2411	0.125910194017	0.133675435979	0.007765241962
2413	0.125910194017	0.133675435979	0.007765241962
2415	0.125910194017	0.133675435979	0.007765241962
2417	0.125910194017	0.133675435979	0.007765241962
2419	0.125910194017	0.133675435979	0.007765241962
2421	0.125910194017	0.133675435979	0.007765241962
2423	0.125910194017	0.133675435979	0.007765241962
2425	0.125910194017	0.133675435979	0.007765241962
2427	0.125910194017	0.133675435979	0.007765241962
2429	0.125910194017	0.133675435979	0.007765241962
2431	0.125910194017	0.133675435979	0.007765241962
2433	0.125910194017	0.133675435979	0.007765241962
2435	0.125910194017	0.133675435979	0.007765241962
2437	0.125910194017	0.133675435979	0.007765241962
2439	0.125910194017	0.133675435979	0.007765241962
2441	0.125910194017	0.133675435979	0.007765241962
2443	0.125910194017	0.133675435979	0.007765241962
2445	0.125910194017	0.133675435979	0.007765241962
2447	0.125910194017	0.133675435979	0.007765241962
2449	0.125910194017	0.133675435979	0.007765241962
2451	0.125910194017	0.133675435979	0.007765241962
2453	0.125910194017	0.133675435979	0.007765241962
2455	0.125910194017	0.133675435979	0.007765241962
2457	0.125910194017	0.133675435979	0.007765241962
2459	0.125910194017	0.133675435979	0.007765241962
2461	0.125910194017	0.133675435979	0.007765241962
2463	0.125910194017	0.133675435979	0.007765241962
2465	0.125910194017	0.133675435979	0.007765241962
2467	0.125910194017	0.133675435979	0.007765241962
2469	0.125910194017	0.133675435979	0.007765241962
2471	0.125910194017	0.133675435979	0.007765241962
2473	0.125910194017	0.133675435979	0.007765241962
2475	0.125910194017	0.133675435979	0.007765241962
2477	0.125910194017	0.133675435979	0.007765241962
2479	0.125910194017	0.133675435979	0.007765241962
2481	0.125910194017	0.133675435979	0.007765241962
2483	0.125910194017	0.133675435979	0.007765241962
2485	0.125910194017	0.133675435979	0.007765241962
2487	0.125910194017	0.133675435979	0.007765241962
2489	0.125910194017	0.133675435979	0.007765241962
2491	0.125910194017	0.133675435979	0.007765241962
2493	0.125910194017	0.133675435979	0.007765241962
2495	0.125910194017	0.133675435979	0.007765241962
2497	0.125910194017	0.133675435979	0.007765241962
2499	0.125910194017	0.133675435979	0.007765241962
2501	0.125910194017	0.133675435979	0.007765241962
2503	0.125910194017	0.133675435979	0.007765241962
2505	0.125910194017	0.133675435979	0.007765241962
2507	0.125910194017	0.133675435979	0.007765241962
2509	0.125910194017	0.133675435979	0.007765241962
2511	0.125910194017	0.133675435979	0.007765241962
2513	0.125910194017	0.133675435979	0.007765241962
2515	0.125910194017	0.133675435979	0.007765241962
2517	0.125910194017	0.133675435979	0.007765241962
2519	0.125910194017	0.133675435979	0.007765241962
2521	0.125910194017	0.133675435979	0.007765241962
2523	0.125910194017	0.133675435979	0.007765241962
2525	0.125910194017	0.133675435979	0.007765241962
2527	0.125910194017	0.133675435979	0.007765241962
2529	0.125910194017	0.133675435979	0.007765241962
2531	0.125910194017	0.133675435979	0.007765241962
2533	0.125910194017	0.133675435979	0.007765241962
2535	0.125910194017	0.133675435979	0.007765241962
2537	0.125910194017	0.133675435979	0.007765241962
2539	0.125910194017	0.133675435979	0.007765241962
2541	0.125910194017	0.133675435979	0.007765241962
2543	0.125910194017	0.133675435979	0.007765241962
2545	0.125910194017	0.133675435979	0.007765241962
2547	0.125910194017	0.133675435979	0.007765241962
2549	0.125910194017	0.133675435979	0.007765241962
2551	0.125910194017	0.133675435979	0.007765241962
2553	0.125910194017	0.133675435979	0.007765241962
2555	0.125910194017	0.133675435979	0.007765241962
2557	0.125910194017	0.133675435979	0.007765241962
2559	0.125910194017	0.133675435979	0.007765241962
2561	0.125910194017	0.133675435979	0.007765241962
2563	0.125910194017	0.133675435979	0.007765241962
2565	0.125910194017	0.133675435979	0.007765241962
2567	0.125910194017	0.133675435979	0.007765241962
2569	0.125910194017	0.133675435979	0.007765241962
2571	0.125910194017	0.133675435979	0.007765241962
2573	0.125910194017	0.133675435979	0.007765241962
2575	0.125910194017	0.133675435979	0.007765241962
2577	0.125910194017	0.133675435979	0.007765241962
2579	0.125910194017	0.133675435979	0.007765241962
2581	0.125910194017	0.133675435979	0.007765241962
2583	0.125910194017	0.133675435979	0.007765241962
2585	0.125910194017	0.133675435979	0.007765241962
2587	0.125910194017	0.133675435979	0.007765241962
2589	0.125910194017	0.133675435979	0.007765241962
2591	0.125910194017	0.133675435979	0.007765241962
2593	0.125910194017	0.133675435979	0.007765241962
2595	0.125910194017	0.133675435979	0.007765241962
2597	0.125910194017	0.133675435979	0.007765241962
2599	0.125910194017	0.133675435979	0.007765241962
2601	0.125910194017	0.133675435979	0.007765241962
2603	0.125910194017	0.133675435979	0.007765241962
2605	0.125910194017	0.133675435979	0.007765241962
2607	0.125910194017	0.133675435979	0.007765241962
2609	0.125910194017	0.133675435979	0.007765241962
2611	0.125910194017	0.133675435979	0.007765241962
2613	0.125910194017	0.133675435979	0.007765241962
2615	0.125910194017	0.133675435979	0.007765241962
2617	0.125910194017	0.133675435979	0.007765241962
2619	0.125910194017	0.133675435979	0.007765241962
2621	0.125910194017	0.133675435979	0.007765241962
2623	0.125910194017	0.133675435979	0.007765241962
2625	0.125910194017	0.133675435979	0.007765241962
2627	0.125910194017	0.133675435979	0.007765241962
2629	0.125910194017	0.133675435979	0.007765241962
2631	0.125910194017	0.133675435979	0.007765241962
2633	0.125910194017	0.133675435979	0.007765241962
2635	0.125910194017	0.133675435979	0.007765241962
2637	0.125910194017	0.133675435979	0.007765241962
2639	0.125910194017	0.133675435979	0.007765241962
2641	0.125910194017	0.133675435979	0.007765241962
2643	0.125910194017	0.133675435979	0.007765241962
2645	0.125910194017	0.133675435979	0.007765241962
2647	0.125910194017	0.133675435979	0.007765241962
2649	0.125910194017	0.133675435979	0.007765241962
2651	0.125910194017	0.133675435979	0.007765241962
2653	0.125910194017	0.133675435979	0.007765241962
2655	0.125910194017	0.133675435979	0.007765241962
2657	0.125910194017	0.133675435979	0.007765241962
2659	0.125910194017	0.133675435979	0.007765241962
2661	0.125910194017	0.133675435979	0.007765241962
2663	0.125910194017	0.133675435979	0.007765241962
2665	0.125910194017	0.133675435979	0.007765241962
2667	0.125910194017	0.133675435979	0.007765241962
2669	0.125910194017	0.133675435979	0.007765241962
2671	0.125910194017	0.133675435979	0.007765241962
2673	0.125910194017	0.133675435979	0.007765241962
2675	0.125910194017	0.133675435979	0.007765241962
2677	0.125910194017	0.133675435979	0.007765241962
2679	0.125910194017	0.133675435979	0.007765241962
2681	0.125910194017	0.133675435979	0.007765241962
2683	0.125910194017	0.133675435979	0.007765241962
2685	0.125910194017	0.133675435979	0.007765241962
2687	0.125910194017	0.133675435979	0.007765241962
2689	0.125910194017	0.133675435979	0.007765241962
2691	0.125910194017	0.133675435979	0.007765241962
2693	0.125910194017	0.133675435979	0.007765241962
2695	0.125910194017	0.133675435979	0.007765241962
2697	0.125910194017	0.133675435979	0.007765241962
2699	0.125910194017	0.133675435979	0.007765241962
2701	0.125910194017	0.133675435979	0.007765241962
2703	0.125910194017	0.133675435979	0.007765241962
2705	0.125910194017	0.133675435979	0.007765241962
2707	0.125910194017	0.133675435979	0.007765241962
2709	0.125910194017	0.133675435979	0.007765241962
2711	0.125910194017	0.133675435979	0.007765241962
2713	0.125910194017	0.133675435979	0.007765241962
2715	0.125910194017	0.133675435979	0.007765241962
2717	0.125910194017	0.133675435979	0.007765241962
2719	0.125910194017	0.133675435979	0.007765241962
2721	0.125910194017	0.133675435979	0.007765241962
2723	0.125910194017	0.133675435979	0.007765241962
2725	0.125910194017	0.133675435979	0.007765241962
2727	0.125910194017	0.133675435979	0.007765241962
2729	0.125910194017	0.133675435979	0.007765241962
2731	0.125910194017	0.133675435979	0.007765241962
2733	0.125910194017	0.133675435979	0.007765241962
2735	0.125910194017	0.133675435979	0.007765241962
2737	0.125910194017	0.133675435979	0.007765241962
2739	0.125910194017	0.133675435979	0.007765241962
2741	0.125910194017	0.133675435979	0.007765241962
2743	0.125910194017	0.133675435979	0.007765241962
2745	0.125910194017	0.133675435979	0.007765241962
2747	0.125910194017	0.133675435979	0.007765241962
2749	0.125910194017	0.133675435979	0.007765241962
2751	0.125910194017	0.133675435979	0.007765241962
2753	0.125910194017	0.133675435979	0.007765241962
2755	0.125910194017	0.133675435979	0.007765241962
2757	0.125910194017	0.133675435979	0.007765241962
2759	0.125910194017	0.133675435979	0.007765241962
2761	0.125910194017	0.133675435979	0.007765241962
2763	0.125910194017	0.133675435979	0.007765241962
2765	0.125910194017	0.133675435979	0.007765241962
2767	0.125910194017	0.133675435979	0.007765241962
2769	0.125910194017	0.133675435979	0.007765241962
2771	0.125910194017	0.133675435979	0.007765241962
2773	0.125910194017	0.133675435979	0.007765241962
2775	0.125910194017	0.133675435979	0.007765241962
2777	0.125910194017	0.133675435979	0.007765241962
2779	0.125910194017	0.133675435979	0.007765241962
2781	0.125910194017	0.133675435979	0.007765241962
2783	0.125910194017	0.133675435979	0.007765241962
2785	0.125910194017	0.133675435979	0.007765241962
2787	0.125910194017	0.133675435979	0.007765241962
2789	0.125910194017	0.133675435979	0.007765241962
2791	0.125910194017	0.133675435979	0.007765241962
2793	0.125910194017	0.133675435979	0.007765241962
2795	0.125910194017	0.133675435979	0.007765241962
2797	0.125910194017	0.133675435979	0.007765241962
2799	0.125910194017	0.133675435979	0.007765241962
2801	0.125910194017	0.133675435979	0.007765241962
2803	0.125910194017	0.133675435979	0.007765241962
2805	0.125910194017	0.133675435979	0.007765241962
2807	0.125910194017	0.133675435979	0.007765241962
2809	0.125910194017	0.133675435979	0.007765241962
2811	0.125910194017	0.133675435979	0.007765241962
2813	0.125910194017	0.133675435979	0.007765241962
2815	0.125910194017	0.133675435979	0.007765241962
2817	0.125910194017	0.133675435979	0.007765241962
2819	0.125910194017	0.133675435979	0.007765241962
2821	0.125910194017	0.133675435979	0.007765241962
2823	0.125910194017	0.133675435979	0.007765241962
2825	0.125910194017	0.133675435979	0.007765241962
2827	0.125910194017	0.133675435979	0.007765241962
2829	0.125910194017	0.133675435979	0.007765241962
2831	0.125910194017	0.133675435979	0.007765241962
2833	0.125910194017	0.133675435979	0.007765241962
2835	0.125910194017	0.133675435979	0.007765241962
2837	0.125910194017	0.133675435979	0.007765241962
2839	0.125910194017	0.133675435979	0.007765241962
2841	0.125910194017	0.133675435979	0.007765241962
2843	0.125910194017	0.133675435979	0.007765241962
2845	0.125910194017	0.133675435979	0.007765241962
2847	0.125910194017	0.133675435979	0.007765241962
2849	0.125910194017	0.133675435979	0.007765241962
2851	0.125910194017	0.133675435979	0.007765241962
2853	0.125910194017	0.133675435979	0.007765241962
2855	0.125910194017	0.133675435979	0.007765241962
2857	0.125910194017	0.133675435979	0.007765241962
2859	0.125910194017	0.133675435979	0.007765241962
2861	0.125910194017	0.133675435979	0.007765241962
2863	0.125910194017	0.133675435979	0.007765241962
2865	0.125910194017	0.133675435979	0.007765241962
2867	0.125910194017	0.133675435979	0.007765241962
2869	0.125910194017	0.133675435979	0.007765241962
2871	0.125910194017	0.133675435979	0.007765241962
2873	0.125910194017	0.133675435979	0.007765241962
2875	0.125910194017	0.133675435979	0.007765241962
2877	0.125910194017	0.133675435979	0.007765241962
2879	0.125910194017	0.133675435979	0.007765241962
2881	0.125910194017	0.133675435979	0.007765241962
2883	0.125910194017	0.133675435979	0.007765241962
2885	0.125910194017	0.133675435979	0.007765241962
2887	0.125910194017	0.133675435979	0.007765241962
2889	0.125910194017	0.133675435979	0.007765241962
2891	0.125910194017	0.133675435979	0.007765241962
2893	0.125910194017	0.133675435979	0.007765241962
2895	0.125910194017	0.133675435979	0.007765241962
2897	0.125910194017	0.133675435979	0.007765241962
2899	0.125910194017	0.133675435979	0.007765241962
2901	0.125910194017	0.133675435979	0.007765241962
2903	0.125910194017	0.133675435979	0.007765241962
2905	0.125910194017	0.133675435979	0.007765241962
2907	0.125910194017	0.133675435979	0.007765241962
2909	0.125910194017	0.133675435979	0.007765241962
2911	0.125910194017	0.133675435979	0.007765241962
2913	0.125910194017	0.133675435979	0.007765241962
2915	0.125910194017	0.133675435979	0.007765241962
2917	0.125910194017	0.133675435979	0.007765241962
2919	0.125910194017	0.133675435979	0.007765241962
2921	0.125910194017	0.133675435979	0.007765241962
2923	0.125910194017	0.133675435979	0.007765241962
2925	0.125910194017	0.133675435979	0.007765241962
2927	0.125910194017	0.133675435979	0.007765241962
2929	0.125910194017	0.133675435979	0.007765241962
2931	0.125910194017	0.133675435979	0.007765241962
2933	0.125910194017	0.133675435979	0.007765241962
2935	0.125910194017	0.133675435979	0.007765241962
2937	0.125910194017	0.133675435979	0.007765241962
2939	0.125910194017	0.133675435979	0.007765241962
2941	0.125910194017	0.133675435979	0.007765241962
2943	0.125910194017	0.133675435979	0.007765241962
2945	0.125910194017	0.133675435979	0.007765241962
2947	0.125910194017	0.133675435979	0.007765241962
2949	0.125910194017	0.133675435979	0.007765241962
2951	0.125910194017	0.133675435979	0.007765241962
2953	0.125910194017	0.133675435979	0.007765241962
2955	0.125910194017	0.133675435979	0.007765241962
2957	0.125910194017	0.133675435979	0.007765241962
2959	0.125910194017	0.133675435979	0.007765241962
2961	0.125910194017	0.133675435979	0.007765241962
2963	0.125910194017	0.133675435979	0.007765241962
2965	0.125910194017	0.133675435979	0.007765241962
2967	0.125910194017	0.133675435979	0.007765241962
2969	0.125910194017	0.133675435979	0.007765241962
2971	0.125910194017	0.133675435979	0.007765241962
2973	0.125910194017	0.133675435979	0.007765241962
2975	0.125910194017	0.133675435979	0.007765241962
2977	0.125910194017	0.133675435979	0.007765241962
2979	0.125910194017	0.133675435979	0.007765241962
2981	0.125910194017	0.133675435979	0.007765241962
2983	0.125910194017	0.133675435979	0.007765241962
2985	0.125910194017	0.133675435979	0.007765241962
2987	0.125910194017	0.133675435979	0.007765241962
2989	0.125910194017	0.133675435979	0.007765241962
2991	0.125910194017	0.133675435979	0.007765241962
2993	0.125910194017	0.133675435979	0.007765241962
2995	0.125910194017	0.133675435979	0.007765241962
2997	0.125910194017	0.133675435979	0.007765241962
2999	0.125910194017	0.133675435979	0.007765241962
3001	0.125910194017	0.133675435979	0.007765241962
3003	0.125910194017	0.133675435979	0.007765241962
3005	0.125910194017	0.133675435979	0.007765241962
3007	0.125910194017	0.133675435979	0.007765241962
3009	0.125910194017	0.133675435979	0.007765241962
3011	0.125910194017	0.133675435979	0.007765241962
3013	0.125910194017	0.133675435979	0.007765241962
3015	0.125910194017	0.133675435979	0.007765241962
3017	0.125910194017	0.133675435979	0.007765241962
3019	0.125910194017	0.133675435979	0.007765241962
3021	0.125910194017	0.133675435979	0.007765241962
3023	0.125910194017	0.133675435979	0.007765241962
3025	0.125910194017	0.133675435979	0.007765241962
3027	0.125910194017	0.133675435979	0.007765241962
3029	0.125910194017	0.133675435979	0.007765241962
3031	0.125910194017	0.133675435979	0.007765241962
3033	0.125910194017	0.133675435979	0.007765241962
3035	0.125910194017	0.133675435979	0.007765241962
3037	0.125910194017	0.133675435979	0.007765241962
3039	0.125910194017	0.133675435979	0.007765241962
3041	0.125910194017	0.133675435979	0.007765241962
3043	0.125910194017	0.133675435979	0.007765241962
3045	0.125910194017	0.133675435979	0.007765241962
3047	0.125910194017	0.133675435979	0.007765241962
3049	0.125910194017	0.133675435979	0.007765241962
3051	0.125910194017	0.133675435979	0.007765241962
3053	0.125910194017	0.133675435979	0.007765241962
3055	0.125910194017	0.133675435979	0.007765241962
3057	0.125910194017	0.133675435979	0.007765241962
3059	0.125910194017	0.133675435979	0.007765241962
3061	0.125910194017	0.133675435979	0.007765241962
3063	0.125910194017	0.133675435979	0.007765241962
3065	0.125910194017	0.133675435979	0.007765241962
3067	0.125910194017	0.133675435979	0.007765241962
3069	0.125910194017	0.133675435979	0.007765241962
3071	0.125910194017	0.133675435979	0.007765241962
3073	0.125910194017	0.133675435979	0.007765241962
3075	0.125910194017	0.133675435979	0.007765241962
3077	0.125910194017	0.133675435979	0.007765241962
3079	0.125910194017	0.133675435979	0.007765241962
3081	0.125910194017	0.133675435979	0.007765241962
3083	0.125910194017	0.133675435979	0.007765241962
3085	0.125910194017	0.133675435979	0.007765241962
3087	0.125910194017	0.133675435979	0.007765241962
3089	0.125910194017	0.133675435979	0.007765241962
3091	0.125910194017	0.133675435979	0.007765241962
3093	0.125910194017	0.133675435979	0.007765241962
3095	0.125910194017	0.133675435979	0.007765241962
3097	0.125910194017	0.133675435979	0.007765241962
3099	0.125910194017	0.133675435979	0.007765241962
3101	0.125910194017	0.133675435979	0.007765241962
3103	0.125910194017	0.133675435979	0.007765241962
3105	0.125910194017	0.133675435979	0.007765241962
3107	0.125910194017	0.133675435979	0.007765241962
3109	0.125910194017	0.133675435979	0.007765241962
3111	0.125910194017	0.133675435979	0.007765241962
3113	0.125910194017	0.133675435979	0.007765241962
3115	0.125910194017	0.133675435979	0.007765241962
3117	0.125910194017	0.133675435979	0.007765241962
3119	0.125910194017	0.133675435979	0.007765241962
3121	0.125910194017	0.133675435979	0.007765241962
3123	0.125910194017	0.133675435979	0.007765241962
3125	0.125910194017	0.133675435979	0.007765241962
3127	0.125910194017	0.133675435979	0.007765241962
3129	0.125910194017	0.133675435979	0.007765241962
3131	0.125910194017	0.133675435979	0.007765241962
3133	0.125910194017	0.133675435979	0.007765241962
3135	0.125910194017	0.133675435979	0.007765241962
3137	0.125910194017	0.133675435979	0.007765241962
3139	0.125910194017	0.133675435979	0.007765241962
3141	0.125910194017	0.133675435979	0.007765241962
3143	0.125910194017	0.133675435979	0.007765241962
3145	0.125910194017	0.133675435979	0.007765241962
3147	0.125910194017	0.133675435979	0.007765241962
3149	0.125910194017	0.133675435979	0.007765241962
3151	0.125910194017	0.133675435979	0.007765241962
3153	0.125910194017	0.133675435979	0.007765241962
3155	0.125910194017	0.133675435979	0.007765241962
3157	0.125910194017	0.133675435979	0.007765241962
3159	0.125910194017	0.133675435979	0.007765241962
3161	0.125910194017	0.133675435979	0.007765241962
3163	0.125910194017	0.133675435979	0.007765241962
3165	0.125910194017	0.133675435979	0.007765241962
3167	0.125910194017	0.133675435979	0.007765241962
3169	0.125910194017	0.133675435979	0.007765241962
3171	0.125910194017	0.133675435979	0.007765241962
3173	0.125910194017	0.133675435979	0.007765241962
3175	0.125910194017	0.133675435979	0.007765241962
3177	0.125910194017	0.133675435979	0.007765241962
3179	0.125910194017	0.133675435979	0.007765241962
3181	0.125910194017	0.133675435979	0.007765241962
3183	0.125910194017	0.133675435979	0.007765241962
3185	0.125910194017	0.133675435979	0.007765241962
3187	0.125910194017	0.133675435979	0.007765241962
3189	0.125910194017	0.133675435979	0.007765241962
3191	0.125910194017	0.133675435979	0.007765241962
3193	0.125910194017	0.133675435979	0.007765241962
3195	0.125910194017	0.133675435979	0.007765241962
3197	0.125910194017	0.133675435979	0.007765241962
3199	0.125910194017	0.133675435979	0.007765241962
3201	0.125910194017	0.133675435979	0.007765241962
3203	0.125910194017	0.133675435979	0.007765241962
3205	0.125910194017	0.133675435979	0.007765241962
3207	0.125910194017	0.133675435979	0.007765241962
3209	0.125910194017	0.133675435979	0.007765241962
3211	0.125910194017	0.133675435979	0.007765241962
3213	0.125910194017	0.133675435979	0.007765241962
3215	0.125910194017	0.133675435979	0.007765241962
3217	0.125910194017	0.133675435979	0.007765241962
3219	0.125910194017	0.133675435979	0.007765241962
3221	0.125910194017	0.133675435979	0.007765241962
3223	0.125910194017	0.133675435979	0.007765241962
3225	0.125910194017	0.133675435979	0.007765241962
3227	0.125910194017	0.133675435979	0.007765241962
3229	0.125910194017	0.133675435979	0.007765241962
3231	0.125910194017	0.133675435979	0.007765241962
3233	0.125910194017	0.133675435979	0.007765241962
3235	0.125910194017	0.133675435979	0.007765241962
3237	0.125910194017	0.133675435979	0.007765241962
3239	0.125910194017	0.133675435979	0.007765241962
3241	0.125910194017	0.133675435979	0.007765241962
3243	0.125910194017	0.133675435979	0.007765241962
3245	0.125910194017	0.133675435979	0.007765241962
3247	0.125910194017	0.133675435979	0.007765241962
3249	0.125910194017	0.133675435979	0.007765241962
3251	0.125910194017	0.133675435979	0.007765241962
3253	0.125910194017	0.133675435979	0.007765241962
3255	0.125910194017	0.133675435979	0.007765241962
3257	0.125910194017	0.133675435979	0.007765241962
3259	0.125910194017	0.133675435979	0.007765241962
3261	0.125910194017	0.133675435979	0.007765241962
3263	0.125910194017	0.133675435979	0.007765241962
3265	0.125910194017	0.133675435979	0.007765241962
3267	0.125910194017	0.133675435979	0.007765241962
3269	0.125910194017	0.133675435979	0.007765241962
3271	0.125910194017	0.133675435979	0.007765241962
3273	0.125910194017	0.133675435979	0.007765241962
3275	0.125910194017	0.133675435979	0.007765241962
3277	0.125910194017	0.133675435979	0.007765241962
3279	0.125910194017	0.133675435979	0.007765241962
3281	0.125910194017	0.133675435979	0.007765241962
3283	0.125910194017	0.133675435979	0.007765241962
3285	0.125910194017	0.133675435979	0.007765241962
3287	0.125910194017	0.133675435979	0.007765241962
3289	0.125910194017	0.133675435979	0.007765241962
3291	0.125910194017	0.133675435979	0.007765241962
3293	0.125910194017	0.133675435979	0.007765241962
3295	0.125910194017	0.133675435979	0.007765241962
3297	0.125910194017	0.133675435979	0.007765241962
3299	0.125910194017	0.133675435979	0.007765241962
3301	0.125910194017	0.133675435979	0.007765241962
3303	0.125910194017	0.133675435979	0.007765241962
3305	0.125910194017	0.133675435979	0.007765241962
3307	0.125910194017	0.133675435979	0.007765241962
3309	0.125910194017	0.133675435979	0.007765241962
3311	0.125910194017	0.133675435979	0.007765241962
3313	0.125910194017	0.133675435979	0.007765241962
3315	0.125910194017	0.133675435979	0.007765241962
3317	0.125910194017	0.133675435979	0.007765241962
3319	0.125910194017	0.133675435979	0.007765241962
3321	0.125910194017	0.133675435979	0.007765241962
3323	0.125910194017	0.133675435979	0.007765241962
3325	0.125910194017	0.133675435979	0.007765241962
3327	0.125910194017	0.133675435979	0.007765241962
3329	0.125910194017	0.133675435979	0.007765241962
3331	0.125910194017	0.133675435979	0.007765241962
3333	0.125910194017	0.133675435979	0.007765241962
3335	0.125910194017	0.133675435979	0.007765241962
3337	0.125910194017	0.133675435979	0.007765241962
3339	0.125910194017	0.133675435979	0.007765241962
3341	0.125910194017	0.133675435979	0.007765241962
3343	0.125910194017	0.133675435979	0.007765241962
3345	0.125910194017	0.133675435979	0.007765241962
3347	0.125910194017	0.133675435979	0.007765241962
3349	0.125910194017	0.133675435979	0.007765241962
3351	0.125910194017	0.133675435979	0.007765241962
3353	0.125910194017	0.133675435979	0.007765241962
3355	0.125910194017	0.133675435979	0.007765241962
3357	0.125910194017	0.133675435979	0.007765241962
3359	0.125910194017	0.133675435979	0.007765241962
3361	0.125910194017	0.133675435979	0.007765241962
3363	0.125910194017	0.133675435979	0.007765241962
3365	0.125910194017	0.133675435979	0.007765241962
3367	0.125910194017	0.133675435979	0.007765241962
3369	0.125910194017	0.133675435979	0.007765241962
3371	0.125910194017	0.133675435979	0.007765241962
3373	0.125910194017	0.133675435979	0.007765241962
3375	0.125910194017	0.133675435979	0.007765241962
3377	0.125910194017	0.133675435979	0.007765241962
3379	0.125910194017	0.133675435979	0.007765241962
3381	0.125910194017	0.133675435979	0.007765241962
3383	0.125910194017	0.133675435979	0.007765241962
3385	0.125910194017	0.133675435979	0.007765241962
3387	0.125910194017	0.133675435979	0.007765241962
3389	0.125910194017	0.133675435979	0.007765241962
3391	0.125910194017	0.133675435979	0.007765241962
3393	0.125910194017	0.133675435979	0.007765241962
3395	0.125910194017	0.133675435979	0.007765241962
3397	0.125910194017	0.133675435979	0.007765241962
3399	0.125910194017	0.133675435979	0.007765241962
3401	0.125910194017	0.133675435979	0.007765241962
3403	0.125910194017	0.133675435979	0.007765241962
3405	0.125910194017	0.133675435979	0.007765241962
3407	0.125910194017	0.133675435979	0.007765241962
3409	0.125910194017	0.133675435979	0.007765241962
3411	0.125910194017	0.133675435979	0.007765241962
3413	0.125910194017	0.133675435979	0.007765241962
3415	0.125910194017	0.133675435979	0.007765241962
3417	0.125910194017	0.133675435979	0.007765241962
3419	0.125910194017	0.133675435979	0.007765241962
3421	0.125910194017	0.133675435979	0.007765241962
3423	0.125910194017	0.133675435979	0.007765241962
3425	0.125910194017	0.133675435979	0.007765241962
3427	0.125910194017	0.133675435979	0.007765241962
3429	0.125910194017	0.133675435979	0.007765241962
3431	0.125910194017	0.133675435979	0.007765241962
3433	0.125910194017	0.133675435979	0.007765241962
3435	0.125910194017	0.133675435979	0.007765241962
3437	0.125910194017	0.133675435979	0.007765241962
3439	0.125910194017	0.133675435979	0.007765241962
3441	0.125910194017	0.133675435979	0.007765241962
3443	0.125910194017	0.133675435979	0.007765241962
3445	0.125910194017	0.133675435979	0.007765241962
3447	0.125910194017	0.133675435979	0.007765241962
3449	0.125910194017	0.133675435979	0.007765241962
3451	0.125910194017	0.133675435979	0.007765241962
3453	0.125910194017	0.133675435979	0.007765241962
3455	0.125910194017	0.133675435979	0.007765241962
3457	0.125910194017	0.133675435979	0.007765241962
3459	0.125910194017	0.133675435979	0.007765241962
3461	0.125910194017	0.133675435979	0.007765241962
3463	0.125910194017	0.133675435979	0.007765241962
3465	0.125910194017	0.133675435979	0.007765241962
3467	0.125910194017	0.133675435979	0.007765241962
3469	0.125910194017	0.133675435979	0.007765241962
3471	0.125910194017	0.133675435979	0.007765241962
3473	0.125910194017	0.133675435979	0.007765241962
3475	0.125910194017	0.133675435979	0.007765241962
3477	0.125910194017	0.133675435979	0.007765241962
3479	0.125910194017	0.133675435979	0.007765241962
3481	0.125910194017	0.133675435979	0.007765241962
3483	0.125910194017	0.133675435979	0.007765241962
3485	0.125910194017	0.133675435979	0.007765241962
3487	0.125910194017	0.133675435979	0.007765241962
3489	0.125910194017	0.133675435979	0.007765241962
3491	0.125910194017	0.133675435979	0.007765241962
3493	0.125910194017	0.133675435979	0.007765241962
3495	0.125910194017	0.133675435979	0.007765241962
3497	0.125910194017	0.133675435979	0.007765241962
3499	0.125910194017	0.133675435979	0.007765241962
3501	0.125910194017	0.133675435979	0.007765241962
3503	0.125910194017	0.133675435979	0.007765241962
3505	0.125910194017	0.133675435979	0.007765241962
3507	0.125910194017	0.133675435979	0.007765241962
3509	0.125910194017	0.133675435979	0.007765241962
3511	0.125910194017	0.133675435979	0.007765241962
3513	0.125910194017	0.133675435979	0.007765241962
3515	0.125910194017	0.133675435979	0.007765241962
3517	0.125910194017	0.133675435979	0.007765241962
3519	0.125910194017	0.133675435979	0.007765241962
3521	0.125910194017	0.133675435979	0.007765241962
3523	0.125910194017	0.133675435979	0.007765241962
3525	0.125910194017	0.133675435979	0.007765241962
3527	0.125910194017	0.133675435979	0.007765241962
3529	0.125910194017	0.133675435979	0.007765241962
3531	0.125910194017	0.133675435979	0.007765241962
3533	0.125910194017	0.133675435979	0.007765241962
3535	0.125910194017	0.133675435979	0.007765241962
3537	0.125910194017	0.133675435979	0.007765241962
3539	0.125910194017	0.133675435979	0.007765241962
3541	0.125910194017	0.133675435979	0.007765241962
3543	0.125910194017	0.133675435979	0.007765241962
3545	0.125910194017	0.133675435979	0.007765241962
3547	0.125910194017	0.133675435979	0.007765241962
3549	0.125910194017	0.133675435979	0.007765241962
3551	0.125910194017	0.133675435979	0.007765241962
3553	0.125910194017	0.133675435979	0.007765241962
3555	0.125910194017	0.133675435979	0.007765241962
3557	0.125910194017	0.133675435979	0.007765241962
3559	0.125910194017	0.133675435979	0.007765241962
3561	0.125910194017	0.133675435979	0.007765241962
3563	0.125910194017	0.133675435979	0.007765241962
3565	0.125910194017	0.133675435979	0.007765241962
3567	0.125910194017	0.133675435979	0.007765241962
3569	0.125910194017	0.133675435979	0.007765241962
3571	0.125910194017	0.133675435979	0.007765241962
3573	0.125910194017	0.133675435979	0.007765241962
3575	0.125910194017	0.133675435979	0.007765241962
3577	0.125910194017	0.133675435979	0.007765241962
3579	0.125910194017	0.133675435979	0.007765241962
3581	0.125910194017	0.133675435979	0.007765241962
3583	0.125910194017	0.133675435979	0.007765241962
3585	0.125910194017	0.133675435979	0.007765241962
3587	0.125910194017	0.133675435979	0.007765241962
3589	0.125910194017	0.133675435979	0.007765241962
3591	0.125910194017	0.133675435979	0.007765241962
3593	0.125910194017	0.133675435979	0.007765241962
3595	0.125910194017	0.133675435979	0.007765241962
3597	0.125910194017	0.133675435979	0.007765241962
3599	0.125910194017	0.133675435979	0.007765241962
3601	0.125910194017	0.133675435979	0.007765241962
3603	0.125910194017	0.133675435979	0.007765241962
3605	0.125910194017	0.133675435979	0.007765241962
3607	0.125910194017	0.133675435979	0.007765241962
3609	0.125910194017	0.133675435979	0.007765241962
3611	0.125910194017	0.133675435979	0.007765241962
3613	0.125910194017	0.133675435979	0.007765241962
3615	0.125910194017	0.133675435979	0.007765241962
3617	0.125910194017	0.133675435979	0.007765241962
3619	0.125910194017	0.133675435979	0.007765241962
3621	0.125910194017	0.133675435979	0.007765241962
3623	0.125910194017	0.133675435979	0.007765241962
3625	0.125910194017	0.133675435979	0.007765241962
3627	0.125910194017	0.133675435979	0.007765241962
3629	0.125910194017	0.133675435979	0.007765241962
3631	0.125910194017	0.133675435979	0.007765241962
3633	0.125910194017	0.133675435979	0.007765241962
3635	0.125910194017	0.133675435979	0.007765241962
3637	0.125910194017	0.133675435979	0.007765241962
3639	0.125910194017	0.133675435979	0.007765241962
3641	0.125910194017	0.133675435979	0.007765241962
3643	0.125910194017	0.133675435979	0.007765241962
3645	0.125910194017	0.133675435979	0.007765241962
3647	0.125910194017	0.133675435979	0.007765241962
3649	0.125910194017	0.133675435979	0.007765241962
3651	0.125910194017	0.133675435979	0.007765241962
3653	0.125910194017	0.133675435979	0.007765241962
3655	0.125910194017	0.133675435979	0.007765241962
3657	0.125910194017	0.133675435979	0.007765241962
3659	0.125910194017	0.133675435979	0.007765241962
3661	0.125910194017	0.133675435979	0.007765241962
3663	0.125910194017	0.133675435979	0.007765241962
3665	0.125910194017	0.133675435979	0.007765241962
3667	0.125910194017	0.133675435979	0.007765241962
3669	0.125910194017	0.133675435979	0.007765241962
3671	0.125910194017	0.133675435979	0.007765241962
3673	0.125910194017	0.133675435979	0.007765241962
3675	0.125910194017	0.133675435979	0.007765241962
3677	0.125910194017	0.133675435979	0.007765241962
3679	0.125910194017	0.133675435979	0.007765241962
3681	0.125910194017	0.133675435979	0.007765241962
3683	0.125910194017	0.133675435979	0.007765241962
3685	0.125910194017	0.133675435979	0.007765241962
3687	0.125910194017	0.133675435979	0.007765241962
3689	0.125910194017	0.133675435979	0.007765241962
3691	0.125910194017	0.133675435979	0.007765241962
3693	0.125910194017	0.133675435979	0.007765241962
3695	0.125910194017	0.133675435979	0.007765241962
3697	0.125910194017	0.133675435979	0.007765241962
3699	0.125910194017	0.133675435979	0.007765241962
3701	0.125910194017	0.133675435979	0.007765241962
3703	0.125910194017	0.133675435979	0.007765241962
3705	0.125910194017	0.133675435979	0.007765241962
3707	0.125910194017	0.133675435979	0.007765241962
3709	0.125910194017	0.133675435979	0.007765241962
3711	0.125910194017	0.133675435979	0.007765241962
3713	0.125910194017	0.133675435979	0.007765241962
3715	0.125910194017	0.133675435979	0.007765241962
3717	0.125910194017	0.133675435979	0.007765241962
3719	0.125910194017	0.133675435979	0.007765241962
3721	0.125910194017	0.133675435979	0.007765241962
3723	0.125910194017	0.133675435979	0.007765241962
3725	0.125910194017	0.133675435979	0.007765241962
3727	0.125910194017	0.133675435979	0.007765241962
3729	0.125910194017	0.133675435979	0.007765241962
3731	0.125910194017	0.133675435979	0.007765241962
3733	0.125910194017	0.133675435979	0.007765241962
3735	0.125910194017	0.133675435979	0.007765241962
3737	0.125910194017	0.133675435979	0.007765241962
3739	0.125910194017	0.133675435979	0.007765241962
3741	0.125910194017	0.133675435979	0.007765241962
3743	0.125910194017	0.133675435979	0.007765241962
3745	0.125910194017	0.133675435979	0.007765241962
3747	0.125910194017	0.133675435979	0.007765241962
3749	0.125910194017	0.133675435979	0.007765241962
3751	0.125910194017	0.133675435979	0.007765241962
3753	0.125910194017	0.133675435979	0.007765241962
3755	0.125910194017	0.133675435979	0.007765241962
3757	0.125910194017	0.133675435979	0.007765241962
3759	0.125910194017	0.133675435979	0.007765241962
3761	0.125910194017	0.133675435979	0.007765241962
3763	0.125910194017	0.133675435979	0.007765241962
3765	0.125910194017	0.133675435979	0.007765241962
3767	0.125910194017	0.133675435979	0.007765241962
3769	0.125910194017	0.133675435979	0.007765241962
3771	0.125910194017	0.133675435979	0.007765241962
3773	0.125910194017	0.133675435979	0.007765241962
3775	0.125910194017	0.133675435979	0.007765241962
3777	0.125910194017	0.133675435979	0.007765241962
3779	0.125910194017	0.133675435979	0.007765241962
3781	0.125910194017	0.133675435979	0.007765241962
3783	0.125910194017	0.133675435979	0.007765241962
3785	0.125910194017	0.133675435979	0.007765241962
3787	0.125910194017	0.133675435979	0.007765241962
3789	0.125910194017	0.133675435979	0.007765241962
3791	0.125910194017	0.133675435979	0.007765241962
3793	0.125910194017	0.133675435979	0.007765241962
3795	0.125910194017	0.133675435979	0.007765241962
3797	0.125910194017	0.133675435979	0.007765241962
3799	0.125910194017	0.133675435979	0.007765241962
3801	0.125910194017	0.133675435979	0.007765241962
3803	0.125910194017	0.133675435979	0.007765241962
3805	0.125910194017	0.133675435979	0.007765241962
3807	0.125910194017	0.133675435979	0.007765241962
3809	0.125910194017	0.133675435979	0.007765241962
3811	0.125910194017	0.133675435979	0.007765241962
3813	0.125910194017	0.133675435979	0.007765241962
3815	0.125910194017	0.133675435979	0.007765241962
3817	0.125910194017	0.133675435979	0.007765241962
3819	0.125910194017	0.133675435979	0.007765241962
3821	0.125910194017	0.133675435979	0.007765241962
3823	0.125910194017	0.133675435979	0.007765241962
3825	0.125910194017	0.133675435979	0.007765241962
3827	0.125910194017	0.133675435979	0.007765241962
3829	0.125910194017	0.133675435979	0.007765241962
3831	0.125910194017	0.133675435979	0.007765241962
3833	0.125910194017	0.133675435979	0.007765241962
3835	0.125910194017	0.133675435979	0.007765241962
3837	0.125910194017	0.133675435979	0.007765241962
3839	0.125910194017	0.133675435979	0.007765241962
3841	0.125910194017	0.133675435979	0.007765241962
3843	0.125910194017	0.133675435979	0.007765241962
3845	0.125910194017	0.133675435979	0.007765241962
3847	0.125910194017	0.133675435979	0.007765241962
3849	0.125910194017	0.133675435979	0.007765241962
3851	0.125910194017	0.133675435979	0.007765241962
3853	0.125910194017	0.133675435979	0.007765241962
3855	0.125910194017	0.133675435979	0.007765241962
3857	0.125910194017	0.133675435979	0.007765241962
3859	0.125910194017	0.133675435979	0.007765241962
3861	0.125910194017	0.133675435979	0.007765241962
3863	0.125910194017	0.133675435979	0.007765241962
3865	0.125910194017	0.133675435979	0.007765241962
3867	0.125910194017	0.133675435979	0.007765241962
3869	0.125910194017	0.133675435979	0.007765241962
3871	0.125910194017	0.133675435979	0.007765241962
3873	0.125910194017	0.133675435979	0.007765241962
3875	0.125910194017	0.133675435979	0.007765241962
3877	0.125910194017	0.133675435979	0.007765241962
3879	0.125910194017	0.133675435979	0.007765241962
3881	0.125910194017	0.133675435979	0.007765241962
3883	0.125910194017	0.133675435979	0.007765241962
3885	0.125910194017	0.133675435979	0.007765241962
3887	0.125910194017	0.133675435979	0.007765241962
3889	0.125910194017	0.133675435979	0.007765241962
3891	0.125910194017	0.133675435979	0.007765241962
3893	0.125910194017	0.133675435979	0.007765241962
3895	0.125910194017	0.133675435979	0.007765241962
3897	0.125910194017	0.133675435979	0.007765241962
3899	0.125910194017	0.133675435979	0.007765241962
3901	0.125910194017	0.133675435979	0.007765241962
3903	0.125910194017	0.133675435979	0.007765241962
3905	0.125910194017	0.133675435979	0.007765241962
3907	0.125910194017	0.133675435979	0.007765241962
3909	0.125910194017	0.133675435979	0.007765241962
3911	0.125910194017	0.133675435979	0.007765241962
3913	0.125910194017	0.133675435979	0.007765241962
3915	0.125910194017	0.133675435979	0.007765241962
3917	0.125910194017	0.133675435979	0.007765241962
3919	0.125910194017	0.133675435979	0.007765241962
3921	0.125910194017	0.133675435979	0.007765241962
3923	0.125910194017	0.133675435979	0.007765241962
3925	0.125910194017	0.133675435979	0.007765241962
3927	0.125910194017	0.133675435979	0.007765241962
3929	0.125910194017	0.133675435979	0.007765241962
3931	0.125910194017	0.133675435979	0.007765241962
3933	0.125910194017	0.133675435979	0.007765241962
3935	0.125910194017	0.133675435979	0.007765241962
3937	0.125910194017	0.133675435979	0.007765241962
3939	0.125910194017	0.133675435979	0.007765241962
3941	0.125910194017	0.133675435979	0.007765241962
3943	0.125910194017	0.133675435979	0.007765241962
3945	0.125910194017	0.133675435979	0.007765241962
3947	0.125910194017	0.133675435979	0.007765241962
3949	0.125910194017	0.133675435979	0.007765241962
3951	0.125910194017	0.133675435979	0.007765241962
3953	0.125910194017	0.133675435979	0.007765241962
3955	0.125910194017	0.133675435979	0.007765241962
3957	0.125910194017	0.133675435979	0.007765241962
3959	0.125910194017	0.133675435979	0.007765241962
3961	0.125910194017	0.133675435979	0.007765241962
3963	0.125910194017	0.133675435979	0.007765241962
3965	0.125910194017	0.133675435979	0.007765241962
3967	0.125910194017	0.133675435979	0.007765241962
3969	0.125910194017	0.133675435979	0.007765241962
3971	0.125910194017	0.133675435979	0.007765241962
3973	0.125910194017	0.133675435979	0.007765241962
3975	0.125910194017	0.133675435979	0.007765241962
3977	0.125910194017	0.133675435979	0.007765241962
3979	0.125910194017	0.133675435979	0.007765241962
3981	0.125910194017	0.133675435979	0.007765241962
3983	0.125910194017	0.133675435979	0.007765241962
3985	0.125910194017	0.133675435979	0.007765241962
3987	0.125910194017	0.133675435979	0.007765241962
3989	0.125910194017	0.133675435979	0.007765241962
3991	0.125910194017	0.133675435979	0.007765241962
3993	0.125910194017	0.133675435979	0.007765241962
3995	0.125910194017	0.133675435979	0.007765241962
3997	0.125910194017	0.133675435979	0.007765241962
3999	0.125910194017	0.133675435979	0.007765241962
4001	0.125910194017	0.133675435979	0.007765241962
4003	0.125910194017	0.133675435979	0.007765241962
4005	0.125910194017	0.133675435979	0.007765241962
4007	0.125910194017	0.133675435979	0.007765241962
4009	0.125910194017	0.133675435979	0.007765241962
4011	0.125910194017	0.133675435979	0.007765241962
4013	0.125910194017	0.133675435979	0.007765241962
4015	0.125910194017	0.133675435979	0.007765241962
4017	0.125910194017	0.133675435979	0.007765241962
4019	0.125910194017	0.133675435979	0.007765241962
4021	0.125910194017	0.133675435979	0.007765241962
4023	0.125910194017	0.133675435979	0.007765241962
4025	0.125910194017	0.133675435979	0.007765241962
4027	0.125910194017	0.133675435979	0.007765241962
4029	0.125910194017	0.133675435979	0.007765241962
4031	0.125910194017	0.133675435979	0.007765241962
4033	0.125910194017	0.133675435979	0.007765241962
4035	0.125910194017	0.133675435979	0.007765241962
4037	0.125910194017	0.133675435979	0.007765241962
4039	0.125910194017	0.133675435979	0.007765241962
4041	0.125910194017	0.133675435979	0.007765241962
4043	0.125910194017	0.133675435979	0.007765241962
4045	0.125910194017	0.133675435979	0.007765241962
4047	0.125910194017	0.133675435979	0.007765241962
4049	0.125910194017	0.133675435979	0.007765241962
4051	0.125910194017	0.133675435979	0.007765241962
4053	0.125910194017	0.133675435979	0.007765241962
4055	0.125910194017	0.133675435979	0.007765241962
4057	0.125910194017	0.133675435979	0.007765241962
4059	0.125910194017	0.133675435979	0.007765241962
4061	0.125910194017	0.133675435979	0.007765241962
4063	0.125910194017	0.133675435979	0.007765241962
4065	0.125910194017	0.133675435979	0.007765241962
4067	0.125910194017	0.133675435979	0.007765241962
4069	0.125910194017	0.133675435979	0.007765241962
4071	0.125910194017	0.133675435979	0.007765241962
4073	0.125910194017	0.133675435979	0.007765241962
4075	0.125910194017	0.133675435979	0.007765241962
4077	0.125910194017	0.133675435979	0.007765241962
4079	0.125910194017	0.133675435979	0.007765241962
4081	0.125910194017	0.133675435979	0.007765241962
4083	0.125910194017	0.133675435979	0.007765241962
4085	0.125910194017	0.133675435979	0.007765241962
4087	0.125910194017	0.133675435979	0.007765241962
4089	0.125910194017	0.133675435979	0.007765241962
4091	0.125910194017	0.133675435979	0.007765241962
4093	0.125910194017	0.133675435979	0.007765241962
4095	0.125910194017	0.133675435979	0.007765241962
4097	0.125910194017	0.133675435979	0.007765241962
4099	0.125910194017	0.133675435979	0.007765241962
4101	0.125910194017	0.133675435979	0.007765241962
4103	0.125910194017	0.133675435979	0.007765241962
4105	0.125910194017	0.133675435979	0.007765241962
4107	0.125910194017	0.133675435979	0.007765241962
4109	0.125910194017	0.133675435979	0.007765241962
4111	0.125910194017	0.133675435979	0.007765241962
4113	0.125910194017	0.133675435979	0.007765241962
4115	0.125910194017	0.133675435979	0.007765241962
4117	0.125910194017	0.133675435979	0.007765241962
4119	0.125910194017	0.133675435979	0.007765241962
4121	0.125910194017	0.133675435979	0.007765241962
4123	0.125910194017	0.133675435979	0.007765241962
4125	0.125910194017	0.133675435979	0.007765241962
4127	0.125910194017	0.133675435979	0.007765241962
4129	0.125910194017	0.133675435979	0.007765241962
4131	0.125910194017	0.133675435979	0.007765241962
4133	0.125910194017	0.133675435979	0.007765241962
4135	0.125910194017	0.133675435979	0.007765241962
4137	0.125910194017	0.133675435979	0.007765241962
4139	0.125910194017	0.133675435979	0.007765241962
4141	0.125910194017	0.133675435979	0.007765241962
4143	0.125910194017	0.133675435979	0.007765241962
4145	0.125910194017	0.133675435979	0.007765241962
4147	0.125910194017	0.133675435979	0.007765241962
4149	0.125910194017	0.133675435979	0.007765241962
4151	0.125910194017	0.133675435979	0.007765241962
4153	0.125910194017	0.133675435979	0.007765241962
4155	0.125910194017	0.133675435979	0.007765241962
4157	0.125910194017	0.133675435979	0.007765241962
4159	0.125910194017	0.133675435979	0.007765241962
4161	0.125910194017	0.133675435979	0.007765241962
4163	0.125910194017	0.133675435979	0.007765241962
4165	0.125910194017	0.133675435979	0.007765241962
4167	0.125910194017	0.133675435979	0.007765241962
4169	0.125910194017	0.133675435979	0.007765241962
4171	0.125910194017	0.133675435979	0.007765241962
4173	0.125910194017	0.133675435979	0.007765241962
4175	0.125910194017	0.133675435979	0.007765241962
4177	0.125910194017	0.133675435979	0.007765241962
4179	0.125910194017	0.133675435979	0.007765241962
4181	0.125910194017	0.133675435979	0.007765241962
4183	0.125910194017	0.133675435979	0.007765241962
4185	0.125910194017	0.133675435979	0.007765241962
4187	0.125910194017	0.133675435979	0.007765241962
4189	0.125910194017	0.133675435979	0.007765241962
4191	0.125910194017	0.133675435979	0.007765241962
4193	0.125910194017	0.133675435979	0.007765241962
4195	0.125910194017	0.133675435979	0.007765241962
4197	0.125910194017	0.133675435979	0.007765241962
4199	0.125910194017	0.133675435979	0.007765241962
4201	0.125910194017	0.133675435979	0.007765241962
4203	0.125910194017	0.133675435979	0.007765241962
4205	0.125910194017	0.133675435979	0.007765241962
4207	0.125910194017	0.133675435979	0.007765241962
4209	0.125910194017	0.133675435979	0.007765241962
4211	0.125910194017	0.133675435979	0.007765241962
4213	0.125910194017	0.133675435979	0.007765241962
4215	0.125910194017	0.133675435979	0.007765241962
4217	0.125910194017	0.133675435979	0.007765241962
4219	0.125910194017	0.133675435979	0.007765241962
4221	0.125910194017	0.133675435979	0.007765241962
4223	0.125910194017	0.133675435979	0.007765241962
4225	0.125910194017	0.133675435979	0.007765241962
4227	0.125910194017	0.133675435979	0.007765241962
4229	0.125910194017	0.133675435979	0.007765241962
4231	0.125910194017	0.133675435979	0.007765241962
4233	0.125910194017	0.133675435979	0.007765241962
4235	0.125910194017	0.133675435979	0.007765241962
4237	0.125910194017	0.133675435979	0.007765241962
4239	0.125910194017	0.133675435979	0.007765241962
4241	0.125910194017	0.133675435979	0.007765241962
4243	0.125910194017	0.133675435979	0.007765241962
4245	0.125910194017	0.133675435979	0.007765241962
4247	0.125910194017	0.133675435979	0.007765241962
4249	0.125910194017	0.133675435979	0.007765241962
4251	0.125910194017	0.133675435979	0.007765241962
4253	0.125910194017	0.133675435979	0.007765241962
4255	0.125910194017	0.133675435979	0.007765241962
4257	0.125910194017	0.133675435979	0.007765241962
4259	0.125910194017	0.133675435979	0.007765241962
4261	0.125910194017	0.133675435979	0.007765241962
4263	0.125910194017	0.133675435979	0.007765241962
4265	0.125910194017	0.133675435979	0.007765241962
4267	0.125910194017	0.133675435979	0.007765241962
4269	0.125910194017	0.133675435979	0.007765241962
4271	0.125910194017	0.133675435979	0.007765241962
4273	0.125910194017	0.133675435979	0.007765241962
4275	0.125910194017	0.133675435979	0.007765241962
4277	0.125910194017	0.133675435979	0.007765241962
4279	0.125910194017	0.133675435979	0.007765241962
4281	0.125910194017	0.133675435979	0.007765241962
4283	0.125910194017	0.133675435979	0.007765241962
4285	0.125910194017	0.133675435979	0.007765241962
4287	0.125910194017	0.133675435979	0.007765241962
4289	0.125910194017	0.133675435979	0.007765241962
4291	0.125910194017	0.133675435979	0.007765241962
4293	0.125910194017	0.133675435979	0.007765241962
4295	0.125910194017	0.133675435979	0.007765241962
4297	0.125910194017	0.133675435979	0.007765241962
4299	0.125910194017	0.133675435979	0.007765241962
4301	0.125910194017	0.133675435979	0.007765241962
4303	0.125910194017	0.133675435979	0.007765241962
4305	0.125910194017	0.133675435979	0.007765241962
4307	0.125910194017	0.133675435979	0.007765241962
4309	0.125910194017	0.133675435979	0.007765241962
4311	0.125910194017	0.133675435979	0.007765241962
4313	0.125910194017	0.133675435979	0.007765241962
4315	0.125910194017	0.133675435979	0.007765241962
4317	0.125910194017	0.133675435979	0.007765241962
4319	0.125910194017	0.133675435979	0.007765241962
4321	0.125910194017	0.133675435979	0.007765241962
4323	0.125910194017	0.133675435979	0.007765241962
4325	0.125910194017	0.133675435979	0.007765241962
4327	0.125910194017	0.133675435979	0.007765241962
4329	0.125910194017	0.133675435979	0.007765241962
4331	0.125910194017	0.133675435979	0.007765241962
4333	0.125910194017	0.133675435979	0.007765241962
4335	0.125910194017	0.133675435979	0.007765241962
4337	0.125910194017	0.133675435979	0.007765241962
4339	0.125910194017	0.133675435979	0.007765241962
4341	0.125910194017	0.133675435979	0.007765241962
4343	0.125910194017	0.133675435979	0.007765241962
4345	0.125910194017	0.133675435979	0.007765241962
4347	0.125910194017	0.133675435979	0.007765241962
4349	0.125910194017	0.133675435979	0.007765241962
4351	0.125910194017	0.133675435979	0.007765241962
4353	0.125910194017	0.133675435979	0.007765241962
4355	0.125910194017	0.133675435979	0.007765241962
4357	0.125910194017	0.133675435979	0.007765241962
4359	0.125910194017	0.133675435979	0.007765241962
4361	0.125910194017	0.133675435979	0.007765241962
4363	0.125910194017	0.133675435979	0.007765241962
4365	0.125910194017	0.133675435979	0.007765241962
4367	0.125910194017	0.133675435979	0.007765241962
4369	0.125910194017	0.133675435979	0.007765241962
4371	0.125910194017	0.133675435979	0.007765241962
4373	0.125910194017	0.133675435979	0.007765241962
4375	0.125910194017	0.133675435979	0.007765241962
4377	0.125910194017	0.133675435979	0.007765241962
4379	0.125910194017	0.133675435979	0.007765241962
4381	0.125910194017	0.133675435979	0.007765241962
4383	0.125910194017	0.133675435979	0.007765241962
4385	0.125910194017	0.133675435979	0.007765241962
4387	0.125910194017	0.133675435979	0.007765241962
4389	0.125910194017	0.133675435979	0.007765241962
4391	0.125910194017	0.133675435979	0.007765241962
4393	0.125910194017	0.133675435979	0.007765241962
4395	0.125910194017	0.133675435979	0.007765241962
4397	0.125910194017	0.133675435979	0.007765241962
4399	0.125910194017	0.133675435979	0.007765241962
4401	0.125910194017	0.133675435979	0.007765241962
4403	0.125910194017	0.133675435979	0.007765241962
4405	0.125910194017	0.133675435979	0.007765241962
4407	0.125910194017	0.133675435979	0.007765241962
4409	0.125910194017	0.133675435979	0.007765241962
4411	0.125910194017	0.133675435979	0.007765241962
4413	0.125910194017	0.133675435979	0.007765241962
4415	0.125910194017	0.133675435979	0.007765241962
4417	0.125910194017	0.133675435979	0.007765241962
4419	0.125910194017	0.133675435979	0.007765241962
4421	0.125910194017	0.133675435979	0.007765241962
4423	0.125910194017	0.133675435979	0.007765241962
4425	0.125910194017	0.133675435979	0.007765241962
4427	0.125910194017	0.133675435979	0.007765241962
4429	0.125910194017	0.133675435979	0.007765241962
4431	0.125910194017	0.133675435979	0.007765241962
4433	0.125910194017	0.133675435979	0.007765241962
4435	0.125910194017	0.133675435979	0.007765241962
4437	0.125910194017	0.133675435979	0.007765241962
4439	0.125910194017	0.133675435979	0.007765241962
4441	0.125910194017	0.133675435979	0.007765241962
4443	0.125910194017	0.133675435979	0.007765241962
4445	0.125910194017	0.133675435979	0.007765241962
4447	0.125910194017	0.133675435979	0.007765241962
4449	0.125910194017	0.133675435979	0.007765241962
4451	0.125910194017	0.133675435979	0.007765241962
4453	0.125910194017	0.133675435979	0.007765241962
4455	0.125910194017	0.133675435979	0.007765241962
4457	0.125910194017	0.133675435979	0.007765241962
4459	0.125910194017	0.133675435979	0.007765241962
4461	0.125910194017	0.133675435979	0.007765241962
4463	0.125910194017	0.133675435979	0.007765241962
4465	0.125910194017	0.133675435979	0.007765241962
4467	0.125910194017	0.133675435979	0.007765241962
4469	0.125910194017	0.133675435979	0.007765241962
4471	0.125910194017	0.133675435979	0.007765241962
4473	0.125910194017	0.133675435979	0.007765241962
4475	0.125910194017	0.133675435979	0.007765241962
4477	0.125910194017	0.133675435979	0.007765241962
4479	0.125910194017	0.133675435979	0.007765241962
4481	0.125910194017	0.133675435979	0.007765241962
4483	0.125910194017	0.133675435979	0.007765241962
4485	0.125910194017	0.133675435979	0.007765241962
4487	0.125910194017	0.133675435979	0.007765241962
4489	0.125910194017	0.133675435979	0.007765241962
4491	0.125910194017	0.133675435979	0.007765241962
4493	0.125910194017	0.133675435979	0.007765241962
4495	0.125910194017	0.133675435979	0.007765241962
4497	0.125910194017	0.133675435979	0.007765241962
4499	0.125910194017	0.133675435979	0.007765241962
4501	0.125910194017	0.133675435979	0.007765241962
4503	0.125910194017	0.133675435979	0.007765241962
4505	0.125910194017	0.133675435979	0.007765241962
4507	0.125910194017	0.133675435979	0.007765241962
4509	0.125910194017	0.133675435979	0.007765241962
4511	0.125910194017	0.133675435979	0.007765241962
4513	0.125910194017	0.133675435979	0.007765241962
4515	0.125910194017	0.133675435979	0.007765241962
4517	0.125910194017	0.133675435979	0.007765241962
4519	0.125910194017	0.133675435979	0.007765241962
4521	0.125910194017	0.133675435979	0.007765241962
4523	0.125910194017	0.133675435979	0.007765241962
4525	0.125910194017	0.133675435979	0.007765241962
4527	0.125910194017	0.133675435979	0.007765241962
4529	0.125910194017	0.133675435979	0.007765241962
4531	0.125910194017	0.133675435979	0.007765241962
4533	0.125910194017	0.133675435979	0.007765241962
4535	0.125910194017	0.133675435979	0.007765241962
4537	0.125910194017	0.133675435979	0.007765241962
4539	0.125910194017	0.133675435979	0.007765241962
4541	0.125910194017	0.133675435979	0.007765241962
4543	0.125910194017	0.133675435979	0.007765241962
4545	0.125910194017	0.133675435979	0.007765241962
4547	0.125910194017	0.133675435979	0.007765241962
4549	0.125910194017	0.133675435979	0.007765241962
4551	0.125910194017	0.133675435979	0.007765241962
4553	0.125910194017	0.133675435979	0.007765241962
4555	0.125910194017	0.133675435979	0.007765241962
4557	0.125910194017	0.133675435979	0.007765241962
4559	0.125910194017	0.133675435979	0.007765241962
4561	0.125910194017	0.133675435979	0.007765241962
4563	0.125910194017	0.133675435979	0.007765241962
4565	0.125910194017	0.133675435979	0.007765241962
4567	0.125910194017	0.133675435979	0.007765241962
4569	0.125910194017	0.133675435979	0.007765241962
4571	0.125910194017	0.133675435979	0.007765241962
4573	0.125910194017	0.133675435979	0.007765241962
4575	0.125910194017	0.133675435979	0.007765241962
4577	0.125910194017	0.133675435979	0.007765241962
4579	0.125910194017	0.133675435979	0.007765241962
4581	0.125910194017	0.133675435979	0.007765241962
4583	0.125910194017	0.133675435979	0.007765241962
4585	0.125910194017	0.133675435979	0.007765241962
4587	0.125910194017	0.133675435979	0.007765241962
4589	0.125910194017	0.133675435979	0.007765241962
4591	0.125910194017	0.133675435979	0.007765241962
4593	0.125910194017	0.133675435979	0.007765241962
4595	0.125910194017	0.133675435979	0.007765241962
4597	0.125910194017	0.133675435979	0.007765241962
4599	0.125910194017	0.133675435979	0.007765241962
4601	0.125910194017	0.133675435979	0.007765241962
4603	0.125910194017	0.133675435979	0.007765241962
4605	0.125910194017	0.133675435979	0.007765241962
4607	0.125910194017	0.133675435979	0.007765241962
4609	0.125910194017	0.133675435979	0.007765241962
4611	0.125910194017	0.133675435979	0.007765241962
4613	0.125910194017	0.133675435979	0.007765241962
4615	0.125910194017	0.133675435979	0.007765241962
4617	0.125910194017	0.133675435979	0.007765241962
4619	0.125910194017	0.133675435979	0.007765241962
4621	0.125910194017	0.133675435979	0.007765241962
4623	0.125910194017	0.133675435979	0.007765241962
4625	0.125910194017	0.133675435979	0.007765241962
4627	0.125910194017	0.133675435979	0.007765241962
4629	0.125910194017	0.133675435979	0.007765241962
4631	0.125910194017	0.133675435979	0.007765241962
4633	0.125910194017	0.133675435979	0.007765241962
4635	0.125910194017	0.133675435979	0.007765241962
4637	0.125910194017	0.133675435979	0.007765241962
4639	0.125910194017	0.133675435979	0.007765241962
4641	0.125910194017	0.133675435979	0.007765241962
4643	0.125910194017	0.133675435979	0.007765241962
4645	0.125910194017	0.133675435979	0.007765241962
4647	0.125910194017	0.133675435979	0.007765241962
4649	0.125910194017	0.133675435979	0.007765241962
4651	0.125910194017	0.133675435979	0.007765241962
4653	0.125910194017	0.133675435979	0.007765241962
4655	0.125910194017	0.133675435979	0.007765241962
4657	0.125910194017	0.133675435979	0.007765241962
4659	0.125910194017	0.133675435979	0.007765241962
4661	0.125910194017	0.133675435979	0.007765241962
4663	0.125910194017	0.133675435979	0.007765241962
4665	0.125910194017	0.133675435979	0.007765241962
4667	0.125910194017	0.133675435979	0.007765241962
4669	0.125910194017	0.133675435979	0.007765241962
4671	0.125910194017	0.133675435979	0.007765241962
4673	0.125910194017	0.133675435979	0.007765241962
4675	0.125910194017	0.133675435979	0.007765241962
4677	0.125910194017	0.133675435979	0.007765241962
4679	0.125910194017	0.133675435979	0.007765241962
4681	0.125910194017	0.133675435979	0.007765241962
4683	0.125910194017	0.133675435979	0.007765241962
4685	0.125910194017	0.133675435979	0.007765241962
4687	0.125910194017	0.133675435979	0.007765241962
4689	0.125910194017	0.133675435979	0.007765241962
4691	0.125910194017	0.133675435979	0.007765241962
4693	0.125910194017	0.133675435979	0.007765241962
4695	0.125910194017	0.133675435979	0.007765241962
4697	0.125910194017	0.133675435979	0.007765241962
4699	0.125910194017	0.133675435979	0.007765241962
4701	0.125910194017	0.133675435979	0.007765241962
4703	0.125910194017	0.133675435979	0.007765241962
4705	0.125910194017	0.133675435979	0.007765241962
4707	0.125910194017	0.133675435979	0.007765241962
4709	0.125910194017	0.133675435979	0.007765241962
4711	0.125910194017	0.133675435979	0.007765241962
4713	0.125910194017	0.133675435979	0.007765241962
4715	0.125910194017	0.133675435979	0.007765241962
4717	0.125910194017	0.133675435979	0.007765241962
4719	0.125910194017	0.133675435979	0.007765241962
4721	0.125910194017	0.133675435979	0.007765241962
4723	0.125910194017	0.133675435979	0.007765241962
4725	0.125910194017	0.133675435979	0.007765241962
4727	0.125910194017	0.133675435979	0.007765241962
4729	0.125910194017	0.133675435979	0.007765241962
4731	0.125910194017	0.133675435979	0.007765241962
4733	0.125910194017	0.133675435979	0.007765241962
4735	0.125910194017	0.133675435979	0.007765241962
4737	0.125910194017	0.133675435979	0.007765241962
4739	0.125910194017	0.133675435979	0.007765241962
4741	0.125910194017	0.133675435979	0.007765241962
4743	0.125910194017	0.133675435979	0.007765241962
4745	0.125910194017	0.133675435979	0.007765241962
4747	0.125910194017	0.133675435979	0.007765241962
4749	0.125910194017	0.133675435979	0.007765241962
4751	0.125910194017	0.133675435979	0.007765241962
4753	0.125910194017	0.133675435979	0.007765241962
4755	0.125910194017	0.133675435979	0.007765241962
4757	0.125910194017	0.133675435979	0.007765241962
4759	0.125910194017	0.133675435979	0.007765241962
4761	0.125910194017	0.133675435979	0.007765241962
4763	0.125910194017	0.133675435979	0.007765241962
4765	0.125910194017	0.133675435979	0.007765241962
4767	0.125910194017	0.133675435979	0.007765241962
4769	0.125910194017	0.133675435979	0.007765241962
4771	0.125910194017	0.133675435979	0.007765241962
4773	0.125910194017	0.133675435979	0.007765241962
4775	0.125910194017	0.133675435979	0.007765241962
4777	0.125910194017	0.133675435979	0.007765241962
4779	0.125910194017	0.133675435979	0.007765241962
4781	0.125910194017	0.133675435979	0.007765241962
4783	0.125910194017	0.133675435979	0.007765241962
4785	0.125910194017	0.133675435979	0.007765241962
4787	0.125910194017	0.133675435979	0.007765241962
4789	0.125910194017	0.133675435979	0.007765241962
4791	0.125910194017	0.133675435979	0.007765241962
4793	0.125910194017	0.133675435979	0.007765241962
4795	0.125910194017	0.133675435979	0.007765241962
4797	0.125910194017	0.133675435979	0.007765241962
4799	0.125910194017	0.133675435979	0.007765241962
4801	0.125910194017	0.133675435979	0.007765241962
4803	0.125910194017	0.133675435979	0.007765241962
4805	0.125910194017	0.133675435979	0.007765241962
4807	0.125910194017	0.133675435979	0.007765241962
4809	0.125910194017	0.133675435979	0.007765241962
4811	0.125910194017	0.133675435979	0.007765241962
4813	0.125910194017	0.133675435979	0.007765241962
4815	0.125910194017	0.133675435979	0.007765241962
4817	0.125910194017	0.133675435979	0.007765241962
4819	0.125910194017	0.133675435979	0.007765241962
4821	0.125910194017	0.133675435979	0.007765241962
4823	0.125910194017	0.133675435979	0.007765241962
4825	0.125910194017	0.133675435979	0.007765241962
4827	0.125910194017	0.133675435979	0.007765241962
4829	0.125910194017	0.133675435979	0.007765241962
4831	0.125910194017	0.133675435979	0.007765241962
4833	0.125910194017	0.133675435979	0.007765241962
4835	0.125910194017	0.133675435979	0.007765241962
4837	0.125910194017	0.133675435979	0.007765241962
4839	0.125910194017	0.133675435979	0.007765241962
4841	0.125910194017	0.133675435979	0.007765241962
4843	0.125910194017	0.133675435979	0.007765241962
4845	0.125910194017	0.133675435979	0.007765241962
4847	0.125910194017	0.133675435979	0.007765241962
4849	0.125910194017	0.133675435979	0.007765241962
4851	0.125910194017	0.133675435979	0.007765241962
4853	0.125910194017	0.133675435979	0.007765241962
4855	0.125910194017	0.133675435979	0.007765241962
4857	0.125910194017	0.133675435979	0.007765241962
4859	0.125910194017	0.133675435979	0.007765241962
4861	0.125910194017	0.133675435979	0.007765241962
4863	0.125910194017	0.133675435979	0.007765241962
4865	0.125910194017	0.133675435979	0.007765241962
4867	0.125910194017	0.133675435979	0.007765241962
4869	0.125910194017	0.133675435979	0.007765241962
4871	0.125910194017	0.133675435979	0.007765241962
4873	0.125910194017	0.133675435979	0.007765241962
4875	0.125910194017	0.133675435979	0.007765241962
4877	0.125910194017	0.133675435979	0.007765241962
4879	0.125910194017	0.133675435979	0.007765241962
4881	0.125910194017	0.133675435979	0.007765241962
4883	0.125910194017	0.133675435979	0.007765241962
4885	0.125910194017	0.133675435979	0.007765241962
4887	0.125910194017	0.133675435979	0.007765241962
4889	0.125910194017	0.133675435979	0.007765241962
4891	0.125910194017	0.133675435979	0.007765241962
4893	0.125910194017	0.133675435979	0.007765241962
4895	0.125910194017	0.133675435979	0.007765241962
4897	0.125910194017	0.133675435979	0.007765241962
4899	0.125910194017	0.133675435979	0.007765241962
4901	0.125910194017	0.133675435979	0.007765241962
4903	0.125910194017	0.133675435979	0.007765241962
4905	0.125910194017	0.133675435979	0.007765241962
4907	0.125910194017	0.133675435979	0.007765241962
4909	0.125910194017	0.133675435979	0.007765241962
4911	0.125910194017	0.133675435979	0.007765241962
4913	0.125910194017	0.133675435979	0.007765241962
4915	0.125910194017	0.133675435979	0.007765241962
4917	0.125910194017	0.133675435979	0.007765241962
4919	0.125910194017	0.133675435979	0.007765241962
4921	0.125910194017	0.133675435979	0.007765241962
4923	0.125910194017	0.133675435979	0.007765241962
4925	0.125910194017	0.133675435979	0.007765241962
4927	0.125910194017	0.133675435979	0.007765241962
4929	0.125910194017	0.133675435979	0.007765241962
4931	0.125910194017	0.133675435979	0.007765241962
4933	0.125910194017	0.133675435979	0.007765241962
4935	0.125910194017	0.133675435979	0.007765241962
4937	0.125910194017	0.133675435979	0.007765241962
4939	0.125910194017	0.133675435979	0.007765241962
4941	0.125910194017	0.133675435979	0.007765241962
4943	0.125910194017	0.133675435979	0.007765241962
4945	0.125910194017	0.133675435979	0.007765241962
4947	0.125910194017	0.133675435979	0.007765241962
4949	0.125910194017	0.133675435979	0.007765241962
4951	0.125910194017	0.133675435979	0.007765241962
4953	0.125910194017	0.133675435979	0.007765241962
4955	0.125910194017	0.133675435979	0.007765241962
4957	0.125910194017	0.133675435979	0.007765241962
4959	0.125910194017	0.133675435979	0.007765241962
4961	0.125910194017	0.133675435979	0.007765241962
4963	0.125910194017	0.133675435979	0.007765241962
4965	0.125910194017	0.133675435979	0.007765241962
4967	0.125910194017	0.133675435979	0.007765241962
4969	0.125910194017	0.133675435979	0.007765241962
4971	0.125910194017	0.133675435979	0.007765241962
4973	0.125910194017	0.133675435979	0.007765241962
4975	0.125910194017	0.133675435979	0.007765241962
4977	0.125910194017	0.133675435979	0.007765241962
4979	0.125910194017	0.133675435979	0.007765241962
4981	0.125910194017	0.133675435979	0.007765241962
4983	0.125910194017	0.133675435979	0.007765241962
4985	0.125910194017	0.133675435979	0.007765241962
4987	0.125910194017	0.133675435979	0.007765241962
4989	0.125910194017	0.133675435979	0.007765241962
4991	0.125910194017	0.133675435979	0.007765241962
4993	0.125910194017	0.133675435979	0.007765241962
4995	0.125910194017	0.133675435979	0.007765241962
4997	0.125910194017	0.133675435979	0.007765241962
4999	0.125910194017	0.133675435979	0.007765241962
5001	0.125910194017	0.133675435979	0.007765241962
5003	0.125910194017	0.133675435979	0.007765241962
5005	0.125910194017	0.133675435979	0.007765241962
5007	0.125910194017	0.133675435979	0.007765241962
5009	0.125910194017	0.133675435979	0.007765241962
5011	0.125910194017	0.133675435979	0.007765241962
5013	0.125910194017	0.133675435979	0.007765241962
5015	0.125910194017	0.133675435979	0.007765241962
5017	0.125910194017	0.133675435979	0.007765241962
5019	0.125910194017	0.133675435979	0.007765241962
5021	0.125910194017	0.133675435979	0.007765241962
5023	0.125910194017	0.133675435979	0.007765241962
5025	0.125910194017	0.133675435979	0.007765241962
5027	0.125910194017	0.133675435979	0.007765241962
5029	0.125910194017	0.133675435979	0.007765241962
5031	0.125910194017	0.133675435979	0.007765241962
5033	0.125910194017	0.133675435979	0.007765241962
5035	0.125910194017	0.133675435979	0.007765241962
5037	0.125910194017	0.133675435979	0.007765241962
5039	0.125910194017	0.133675435979	0.007765241962
5041	0.125910194017	0.133675435979	0.007765241962
5043	0.125910194017	0.133675435979	0.007765241962
5045	0.125910194017	0.133675435979	0.007765241962
5047	0.125910194017	0.133675435979	0.007765241962
5049	0.125910194017	0.133675435979	0.007765241962
5051	0.125910194017	0.133675435979	0.007765241962
5053	0.125910194017	0.133675435979	0.007765241962
5055	0.125910194017	0.133675435979	0.007765241962
5057	0.125910194017	0.133675435979	0.007765241962
5059	0.125910194017	0.133675435979	0.007765241962
5061	0.125910194017	0.133675435979	0.007765241962
5063	0.125910194017	0.133675435979	0.007765241962
5065	0.125910194017	0.133675435979	0.007765241962
5067	0.125910194017	0.133675435979	0.007765241962
5069	0.125910194017	0.133675435979	0.007765241962
5071	0.125910194017	0.133675435979	0.007765241962
5073	0.125910194017	0.133675435979	0.007765241962
5075	0.125910194017	0.133675435979	0.007765241962
5077	0.125910194017	0.133675435979	0.007765241962
5079	0.125910194017	0.133675435979	0.007765241962
5081	0.125910194017	0.133675435979	0.007765241962
5083	0.125910194017	0.133675435979	0.007765241962
5085	0.125910194017	0.133675435979	0.007765241962
5087	0.125910194017	0.133675435979	0.007765241962
5089	0.125910194017	0.133675435979	0.007765241962
5091	0.125910194017	0.133675435979	0.007765241962
5093	0.125910194017	0.133675435979	0.007765241962
5095	0.125910194017	0.133675435979	0.007765241962
5097	0.125910194017	0.133675435979	0.007765241962
5099	0.125910194017	0.133675435979	0.007765241962
5101	0.125910194017	0.133675435979	0.007765241962
5103	0.125910194017	0.133675435979	0.007765241962
5105	0.125910194017	0.133675435979	0.007765241962
5107	0.125910194017	0.133675435979	0.007765241962
5109	0.125910194017	0.133675435979	0.007765241962
5111	0.125910194017	0.133675435979	0.007765241962
5113	0.125910194017	0.133675435979	0.007765241962
5115	0.125910194017	0.133675435979	0.007765241962
5117	0.125910194017	0.133675435979	0.007765241962
5119	0.125910194017	0.133675435979	0.007765241962
5121	0.125910194017	0.133675435979	0.007765241962
5123	0.125910194017	0.133675435979	0.007765241962
5125	0.125910194017	0.133675435979	0.007765241962
5127	0.125910194017	0.133675435979	0.007765241962
5129	0.125910194017	0.133675435979	0.007765241962
5131	0.125910194017	0.133675435979	0.007765241962
5133	0.125910194017	0.133675435979	0.007765241962
5135	0.125910194017	0.133675435979	0.007765241962
5137	0.125910194017	0.133675435979	0.007765241962
5139	0.125910194017	0.133675435979	0.007765241962
5141	0.125910194017	0.133675435979	0.007765241962
5143	0.125910194017	0.133675435979	0.007765241962
5145	0.125910194017	0.133675435979	0.007765241962
5147	0.125910194017	0.133675435979	0.007765241962
5149	0.125910194017	0.133675435979	0.007765241962
5151	0.125910194017	0.133675435979	0.007765241962
5153	0.125910194017	0.133675435979	0.007765241962
5155	0.125910194017	0.133675435979	0.007765241962
5157	0.125910194017	0.133675435979	0.007765241962
5159	0.125910194017	0.133675435979	0.007765241962
5161	0.125910194017	0.133675435979	0.007765241962
5163	0.125910194017	0.133675435979	0.007765241962
5165	0.125910194017	0.133675435979	0.007765241962
5167	0.125910194017	0.133675435979	0.007765241962
5169	0.125910194017	0.133675435979	0.007765241962
5171	0.125910194017	0.133675435979	0.007765241962
5173	0.125910194017	0.133675435979	0.007765241962
5175	0.125910194017	0.133675435979	0.007765241962
5177	0.125910194017	0.133675435979	0.007765241962
5179	0.125910194017	0.133675435979	0.007765241962
5181	0.125910194017	0.133675435979	0.007765241962
5183	0.125910194017	0.133675435979	0.007765241962
5185	0.125910194017	0.133675435979	0.007765241962
5187	0.125910194017	0.133675435979	0.007765241962
5189	0.125910194017	0.133675435979	0.007765241962
5191	0.125910194017	0.133675435979	0.007765241962
5193	0.125910194017	0.133675435979	0.007765241962
5195	0.125910194017	0.133675435979	0.007765241962
5197	0.125910194017	0.133675435979	0.007765241962
5199	0.125910194017	0.133675435979	0.007765241962
5201	0.125910194017	0.133675435979	0.007765241962
5203	0.125910194017	0.133675435979	0.007765241962
5205	0.125910194017	0.133675435979	0.007765241962
5207	0.125910194017	0.133675435979	0.007765241962
5209	0.125910194017	0.133675435979	0.007765241962
5211	0.125910194017	0.133675435979	0.007765241962
5213	0.125910194017	0.133675435979	0.007765241962
5215	0.125910194017	0.133675435979	0.007765241962
5217	0.125910194017	0.133675435979	0.007765241962
5219	0.125910194017	0.133675435979	0.007765241962
5221	0.125910194017	0.133675435979	0.007765241962
5223	0.125910194017	0.133675435979	0.007765241962
5225	0.125910194017	0.133675435979	0.007765241962
5227	0.125910194017	0.133675435979	0.007765241962
5229	0.125910194017	0.133675435979	0.007765241962
5231	0.125910194017	0.133675435979	0.007765241962
5233	0.125910194017	0.133675435979	0.007765241962
5235	0.125910194017	0.133675435979	0.007765241962
5237	0.125910194017	0.133675435979	0.007765241962
5239	0.125910194017	0.133675435979	0.007765241962
5241	0.125910194017	0.133675435979	0.007765241962
5243	0.125910194017	0.133675435979	0.007765241962
5245	0.125910194017	0.133675435979	0.007765241962
5247	0.125910194017	0.133675435979	0.007765241962
5249	0.125910194017	0.133675435979	0.007765241962
5251	0.125910194017	0.133675435979	0.007765241962
5253	0.125910194017	0.133675435979	0.007765241962
5255	0.125910194017	0.133675435979	0.007765241962
5257	0.125910194017	0.133675435979	0.007765241962
5259	0.125910194017	0.133675435979	0.007765241962
5261	0.125910194017	0.133675435979	0.007765241962
5263	0.125910194017	0.133675435979	0.007765241962
5265	0.125910194017	0.133675435979	0.007765241962
5267	0.125910194017	0.133675435979	0.007765241962
5269	0.125910194017	0.133675435979	0.007765241962
5271	0.125910194017	0.133675435979	0.007765241962
5273	0.125910194017	0.133675435979	0.007765241962
5275	0.125910194017	0.133675435979	0.007765241962
5277	0.125910194017	0.133675435979	0.007765241962
5279	0.125910194017	0.133675435979	0.007765241962
5281	0.125910194017	0.133675435979	0.007765241962
5283	0.125910194017	0.133675435979	0.007765241962
5285	0.125910194017	0.133675435979	0.007765241962
5287	0.125910194017	0.133675435979	0.007765241962
5289	0.125910194017	0.133675435979	0.007765241962
5291	0.125910194017	0.133675435979	0.007765241962
5293	0.125910194017	0.133675435979	0.007765241962
5295	0.125910194017	0.133675435979	0.007765241962
5297	0.125910194017	0.133675435979	0.007765241962
5299	0.125910194017	0.133675435979	0.007765241962
5301	0.125910194017	0.133675435979	0.007765241962
5303	0.125910194017	0.133675435979	0.007765241962
5305	0.125910194017	0.133675435979	0.007765241962
5307	0.125910194017	0.133675435979	0.007765241962
5309	0.125910194017	0.133675435979	0.007765241962
5311	0.125910194017	0.133675435979	0.007765241962
5313	0.125910194017	0.133675435979	0.007765241962
5315	0.125910194017	0.133675435979	0.007765241962
5317	0.125910194017	0.133675435979	0.007765241962
5319	0.125910194017	0.133675435979	0.007765241962
5321	0.125910194017	0.133675435979	0.007765241962
5323	0.125910194017	0.133675435979	0.007765241962
5325	0.125910194017	0.133675435979	0.007765241962
5327	0.125910194017	0.133675435979	0.007765241962
5329	0.125910194017	0.133675435979	0.007765241962
5331	0.125910194017	0.133675435979	0.007765241962
5333	0.125910194017	0.133675435979	0.007765241962
5335	0.125910194017	0.133675435979	0.007765241962
5337	0.125910194017	0.133675435979	0.007765241962
5339	0.125910194017	0.133675435979	0.007765241962
5341	0.125910194017	0.133675435979	0.007765241962
5343	0.125910194017	0.133675435979	0.007765241962
5345	0.125910194017	0.133675435979	0.007765241962
5347	0.125910194017	0.133675435979	0.007765241962
5349	0.125910194017	0.133675435979	0.007765241962
5351	0.125910194017	0.133675435979	0.007765241962
5353	0.125910194017	0.133675435979	0.007765241962
5355	0.125910194017	0.133675435979	0.007765241962
5357	0.125910194017	0.133675435979	0.007765241962
5359	0.125910194017	0.133675435979	0.007765241962
5361	0.125910194017	0.133675435979	0.007765241962
5363	0.125910194017	0.133675435979	0.007765241962
5365	0.125910194017	0.133675435979	0.007765241962
5367	0.125910194017	0.133675435979	0.007765241962
5369	0.125910194017	0.133675435979	0.007765241962
5371	0.125910194017	0.133675435979	0.007765241962
5373	0.125910194017	0.133675435979	0.007765241962
5375	0.125910194017	0.133675435979	0.007765241962
5377	0.125910194017	0.133675435979	0.007765241962
5379	0.125910194017	0.133675435979	0.007765241962
5381	0.125910194017	0.133675435979	0.007765241962
5383	0.125910194017	0.133675435979	0.007765241962
5385	0.125910194017	0.133675435979	0.007765241962
5387	0.125910194017	0.133675435979	0.007765241962
5389	0.125910194017	0.133675435979	0.007765241962
5391	0.125910194017	0.133675435979	0.007765241962
5393	0.125910194017	0.133675435979	0.007765241962
5395	0.125910194017	0.133675435979	0.007765241962
5397	0.125910194017	0.133675435979	0.007765241962
5399	0.125910194017	0.133675435979	0.007765241962
5401	0.125910194017	0.133675435979	0.007765241962
5403	0.125910194017	0.133675435979	0.007765241962
5405	0.125910194017	0.133675435979	0.007765241962
5407	0.125910194017	0.133675435979	0.007765241962
5409	0.125910194017	0.133675435979	0.007765241962
5411	0.125910194017	0.133675435979	0.007765241962
5413	0.125910194017	0.133675435979	0.007765241962
5415	0.125910194017	0.133675435979	0.007765241962
5417	0.125910194017	0.133675435979	0.007765241962
5419	0.125910194017	0.133675435979	0.007765241962
5421	0.125910194017	0.133675435979	0.007765241962
5423	0.125910194017	0.133675435979	0.007765241962
5425	0.125910194017	0.133675435979	0.007765241962
5427	0.125910194017	0.133675435979	0.007765241962
5429	0.125910194017	0.133675435979	0.007765241962
5431	0.125910194017	0.133675435979	0.007765241962
5433	0.125910194017	0.133675435979	0.007765241962
5435	0.125910194017	0.133675435979	0.007765241962
5437	0.125910194017	0.133675435979	0.007765241962
5439	0.125910194017	0.133675435979	0.007765241962
5441	0.125910194017	0.133675435979	0.007765241962
5443	0.125910194017	0.133675435979	0.007765241962
5445	0.125910194017	0.133675435979	0.007765241962
5447	0.125910194017	0.133675435979	0.007765241962
5449	0.125910194017	0.133675435979	0.007765241962
5451	0.125910194017	0.133675435979	0.007765241962
5453	0.125910194017	0.133675435979	0.007765241962
5455	0.125910194017	0.133675435979	0.007765241962
5457	0.125910194017	0.133675435979	0.007765241962
5459	0.125910194017	0.133675435979	0.007765241962
5461	0.125910194017	0.133675435979	0.007765241962
5463	0.125910194017	0.133675435979	0.007765241962
5465	0.125910194017	0.133675435979	0.007765241962
5467	0.125910194017	0.133675435979	0.007765241962
5469	0.125910194017	0.133675435979	0.007765241962
5471	0.125910194017	0.133675435979	0.007765241962
5473	0.125910194017	0.133675435979	0.007765241962
5475	0.125910194017	0.133675435979	0.007765241962
5477	0.125910194017	0.133675435979	0.007765241962
5479	0.125910194017	0.133675435979	0.007765241962
5481	0.125910194017	0.133675435979	0.007765241962
5483	0.125910194017	0.133675435979	0.007765241962
5485	0.125910194017	0.133675435979	0.007765241962
5487	0.125910194017	0.133675435979	0.007765241962
5489	0.125910194017	0.133675435979	0.007765241962
5491	0.125910194017	0.133675435979	0.007765241962
5493	0.125910194017	0.133675435979	0.007765241962
5495	0.125910194017	0.133675435979	0.007765241962
5497	0.125910194017	0.133675435979	0.007765241962
5499	0.125910194017	0.133675435979	0.007765241962
5501	0.125910194017	0.133675435979	0.007765241962
5503	0.125910194017	0.133675435979	0.007765241962
5505	0.125910194017	0.133675435979	0.007765241962
5507	0.125910194017	0.133675435979	0.007765241962
5509	0.125910194017	0.133675435979	0.007765241962
5511	0.125910194017	0.133675435979	0.007765241962
5513	0.125910194017	0.133675435979	0.007765241962
5515	0.125910194017	0.133675435979	0.007765241962
5517	0.125910194017	0.133675435979	0.007765241962
5519	0.125910194017	0.133675435979	0.007765241962
5521	0.125910194017	0.133675435979	0.007765241962
5523	0.125910194017	0.133675435979	0.007765241962
5525	0.125910194017	0.133675435979	0.007765241962
5527	0.125910194017	0.133675435979	0.007765241962
5529	0.125910194017	0.133675435979	0.007765241962
5531	0.125910194017	0.133675435979	0.007765241962
5533	0.125910194017	0.133675435979	0.007765241962
5535	0.125910194017	0.133675435979	0.007765241962
5537	0.125910194017	0.133675435979	0.007765241962
5539	0.125910194017	0.133675435979	0.007765241962
5541	0.125910194017	0.133675435979	0.007765241962
5543	0.125910194017	0.133675435979	0.007765241962
5545	0.125910194017	0.133675435979	0.007765241962
5547	0.125910194017	0.133675435979	0.007765241962
5549	0.125910194017	0.133675435979	0.007765241962
5551	0.125910194017	0.133675435979	0.007765241962
5553	0.125910194017	0.133675435979	0.007765241962
5555	0.125910194017	0.133675435979	0.007765241962
5557	0.125910194017	0.133675435979	0.007765241962
5559	0.125910194017	0.133675435979	0.007765241962
5561	0.125910194017	0.133675435979	0.007765241962
5563	0.125910194017	0.133675435979	0.007765241962
5565	0.125910194017	0.133675435979	0.007765241962
5567	0.125910194017	0.133675435979	0.007765241962
5569	0.125910194017	0.133675435979	0.007765241962
5571	0.125910194017	0.133675435979	0.007765241962
5573	0.125910194017	0.133675435979	0.007765241962
5575	0.125910194017	0.133675435979	0.007765241962
5577	0.125910194017	0.133675435979	0.007765241962
5579	0.125910194017	0.133675435979	0.007765241962
5581	0.125910194017	0.133675435979	0.007765241962
5583	0.125910194017	0.133675435979	0.007765241962
5585	0.125910194017	0.133675435979	0.007765241962
5587	0.125910194017	0.133675435979	0.007765241962
5589	0.125910194017	0.133675435979	0.007765241962
5591	0.125910194017	0.133675435979	0.007765241962
5593	0.125910194017	0.133675435979	0.007765241962
5595	0.125910194017	0.133675435979	0.007765241962
5597	0.125910194017	0.133675435979	0.007765241962
5599	0.125910194017	0.133675435979	0.007765241962
5601	0.125910194017	0.133675435979	0.007765241962
5603	0.125910194017	0.133675435979	0.007765241962
5605	0.125910194017	0.133675435979	0.007765241962
5607	0.125910194017	0.133675435979	0.007765241962
5609	0.125910194017	0.133675435979	0.007765241962
5611	0.125910194017	0.133675435979	0.007765241962
5613	0.125910194017	0.133675435979	0.007765241962
5615	0.125910194017	0.133675435979	0.007765241962
5617	0.125910194017	0.133675435979	0.007765241962
5619	0.125910194017	0.133675435979	0.007765241962
5621	0.125910194017	0.133675435979	0.007765241962
5623	0.125910194017	0.133675435979	0.007765241962
5625	0.125910194017	0.133675435979	0.007765241962
5627	0.125910194017	0.133675435979	0.007765241962
5629	0.125910194017	0.133675435979	0.007765241962
5631	0.125910194017	0.133675435979	0.007765241962
5633	0.125910194017	0.133675435979	0.007765241962
5635	0.125910194017	0.133675435979	0.007765241962
5637	0.125910194017	0.133675435979	0.007765241962
5639	0.125910194017	0.133675435979	0.007765241962
5641	0.125910194017	0.133675435979	0.007765241962
5643	0.125910194017	0.133675435979	0.007765241962
5645	0.125910194017	0.133675435979	0.007765241962
5647	0.125910194017	0.133675435979	0.007765241962
5649	0.125910194017	0.133675435979	0.007765241962
5651	0.125910194017	0.133675435979	0.007765241962
5653	0.125910194017	0.133675435979	0.007765241962
5655	0.125910194017	0.133675435979	0.007765241962
5657	0.125910194017	0.133675435979	0.007765241962
5659	0.125910194017	0.133675435979	0.007765241962
5661	0.125910194017	0.133675435979	0.007765241962
5663	0.125910194017	0.133675435979	0.007765241962
5665	0.125910194017	0.133675435979	0.007765241962
5667	0.125910194017	0.133675435979	0.007765241962
5669	0.125910194017	0.133675435979	0.007765241962
5671	0.125910194017	0.133675435979	0.007765241962
5673	0.125910194017	0.133675435979	0.007765241962
5675	0.125910194017	0.133675435979	0.007765241962
5677	0.125910194017	0.133675435979	0.007765241962
5679	0.125910194017	0.133675435979	0.007765241962
5681	0.125910194017	0.133675435979	0.007765241962
5683	0.125910194017	0.133675435979	0.007765241962
5685	0.125910194017	0.133675435979	0.007765241962
5687	0.125910194017	0.133675435979	0.007765241962
5689	0.125910194017	0.133675435979	0.007765241962
5691	0.125910194017	0.133675435979	0.007765241962
5693	0.125910194017	0.133675435979	0.007765241962
5695	0.125910194017	0.133675435979	0.007765241962
5697	0.125910194017	0.133675435979	0.007765241962
5699	0.125910194017	0.133675435979	0.007765241962
5701	0.125910194017	0.133675435979	0.007765241962
5703	0.125910194017	0.133675435979	0.007765241962
5705	0.125910194017	0.133675435979	0.007765241962
5707	0.125910194017	0.133675435979	0.007765241962
5709	0.125910194017	0.133675435979	0.007765241962
5711	0.125910194017	0.133675435979	0.007765241962
5713	0.125910194017	0.133675435979	0.007765241962
5715	0.125910194017	0.133675435979	0.007765241962
5717	0.125910194017	0.133675435979	0.007765241962
5719	0.125910194017	0.133675435979	0.007765241962
5721	0.125910194017	0.133675435979	0.007765241962
5723	0.125910194017	0.133675435979	0.007765241962
5725	0.125910194017	0.133675435979	0.007765241962
5727	0.125910194017	0.133675435979	0.007765241962
5729	0.125910194017	0.133675435979	0.007765241962
5731	0.125910194017	0.133675435979	0.007765241962
5733	0.125910194017	0.133675435979	0.007765241962
5735	0.125910194017	0.133675435979	0.007765241962
5737	0.125910194017	0.133675435979	0.007765241962
5739	0.125910194017	0.133675435979	0.007765241962
5741	0.125910194017	0.133675435979	0.007765241962
5743	0.125910194017	0.133675435979	0.007765241962
5745	0.125910194017	0.133675435979	0.007765241962
5747	0.125910194017	0.133675435979	0.007765241962
5749	0.125910194017	0.133675435979	0.007765241962
5751	0.125910194017	0.133675435979	0.007765241962
5753	0.125910194017	0.133675435979	0.007765241962
5755	0.125910194017	0.133675435979	0.007765241962
5757	0.125910194017	0.133675435979	0.007765241962
5759	0.125910194017	0.133675435979	0.007765241962
5761	0.125910194017	0.133675435979	0.007765241962
5763	0.125910194017	0.133675435979	0.007765241962
5765	0.125910194017	0.133675435979	0.007765241962
5767	0.125910194017	0.133675435979	0.007765241962
5769	0.125910194017	0.133675435979	0.007765241962
5771	0.125910194017	0.133675435979	0.007765241962
5773	0.125910194017	0.133675435979	0.007765241962
5775	0.125910194017	0.133675435979	0.007765241962
5777	0.125910194017	0.133675435979	0.007765241962
5779	0.125910194017	0.133675435979	0.007765241962
5781	0.125910194017	0.133675435979	0.007765241962
5783	0.125910194017	0.133675435979	0.007765241962
5785	0.125910194017	0.133675435979	0.007765241962
5787	0.125910194017	0.133675435979	0.007765241962
5789	0.125910194017	0.133675435979	0.007765241962
5791	0.125910194017	0.133675435979	0.007765241962
5793	0.125910194017	0.133675435979	0.007765241962
5795	0.125910194017	0.133675435979	0.007765241962
5797	0.125910194017	0.133675435979	0.007765241962
5799	0.125910194017	0.133675435979	0.007765241962
5801	0.125910194017	0.133675435979	0.007765241962
5803	0.125910194017	0.133675435979	0.007765241962
5805	0.125910194017	0.133675435979	0.007765241962
5807	0.125910194017	0.133675435979	0.007765241962
5809	0.125910194017	0.133675435979	0.007765241962
5811	0.125910194017	0.133675435979	0.007765241962
5813	0.125910194017	0.133675435979	0.007765241962
5815	0.125910194017	0.133675435979	0.007765241962
5817	0.125910194017	0.133675435979	0.007765241962
5819	0.125910194017	0.133675435979	0.007765241962
5821	0.125910194017	0.133675435979	0.007765241962
5823	0.125910194017	0.133675435979	0.007765241962
5825	0.125910194017	0.133675435979	0.007765241962
5827	0.125910194017	0.133675435979	0.007765241962
5829	0.125910194017	0.133675435979	0.007765241962
5831	0.125910194017	0.133675435979	0.007765241962
5833	0.125910194017	0.133675435979	0.007765241962
5835	0.125910194017	0.133675435979	0.007765241962
5837	0.125910194017	0.133675435979	0.007765241962
5839	0.125910194017	0.133675435979	0.007765241962
5841	0.125910194017	0.133675435979	0.007765241962
5843	0.125910194017	0.133675435979	0.007765241962
5845	0.125910194017	0.133675435979	0.007765241962
5847	0.125910194017	0.133675435979	0.007765241962
5849	0.125910194017	0.133675435979	0.007765241962
5851	0.125910194017	0.133675435979	0.007765241962
5853	0.125910194017	0.133675435979	0.007765241962
5855	0.125910194017	0.133675435979	0.007765241962
5857	0.125910194017	0.133675435979	0.007765241962
5859	0.125910194017	0.133675435979	0.007765241962
5861	0.125910194017	0.133675435979	0.007765241962
5863	0.125910194017	0.133675435979	0.007765241962
5865	0.125910194017	0.133675435979	0.007765241962
5867	0.125910194017	0.133675435979	0.007765241962
5869	0.125910194017	0.133675435979	0.007765241962
5871	0.125910194017	0.133675435979	0.007765241962
5873	0.125910194017	0.133675435979	0.007765241962
5875	0.125910194017	0.133675435979	0.007765241962
5877	0.125910194017	0.133675435979	0.007765241962
5879	0.125910194017	0.133675435979	0.007765241962
5881	0.125910194017	0.133675435979	0.007765241962
5883	0.125910194017	0.133675435979	0.007765241962
5885	0.125910194017	0.133675435979	0.007765241962
5887	0.125910194017	0.133675435979	0.007765241962
5889	0.125910194017	0.133675435979	0.007765241962
5891	0.125910194017	0.133675435979	0.007765241962
5893	0.125910194017	0.133675435979	0.007765241962
5895	0.125910194017	0.133675435979	0.007765241962
5897	0.125910194017	0.133675435979	0.007765241962
5899	0.125910194017	0.133675435979	0.007765241962
5901	0.125910194017	0.133675435979	0.007765241962
5903	0.125910194017	0.133675435979	0.007765241962
5905	0.125910194017	0.133675435979	0.007765241962
5907	0.125910194017	0.133675435979	0.007765241962
5909	0.125910194017	0.133675435979	0.007765241962
5911	0.125910194017	0.133675435979	0.007765241962
5913	0.125910194017	0.133675435979	0.007765241962
5915	0.125910194017	0.133675435979	0.007765241962
5917	0.125910194017	0.133675435979	0.007765241962
5919	0.125910194017	0.133675435979	0.007765241962
5921	0.125910194017	0.133675435979	0.007765241962
5923	0.125910194017	0.133675435979	0.007765241962
5925	0.125910194017	0.133675435979	0.007765241962
5927	0.125910194017	0.133675435979	0.007765241962
5929	0.125910194017	0.133675435979	0.007765241962
5931	0.125910194017	0.133675435979	0.007765241962
5933	0.125910194017	0.133675435979	0.007765241962
5935	0.125910194017	0.133675435979	0.007765241962
5937	0.125910194017	0.133675435979	0.007765241962
5939	0.125910194017	0.133675435979	0.007765241962
5941	0.125910194017	0.133675435979	0.007765241962
5943	0.125910194017	0.133675435979	0.007765241962
5945	0.125910194017	0.133675435979	0.007765241962
5947	0.125910194017	0.133675435979	0.007765241962
5949	0.125910194017	0.133675435979	0.007765241962
5951	0.125910194017	0.133675435979	0.007765241962
5953	0.125910194017	0.133675435979	0.007765241962
5955	0.125910194017	0.133675435979	0.007765241962
5957	0.125910194017	0.133675435979	0.007765241962
5959	0.125910194017	0.133675435979	0.007765241962
5961	0.125910194017	0.133675435979	0.007765241962
5963	0.125910194017	0.133675435979	0.007765241962
5965	0.125910194017	0.133675435979	0.007765241962
5967	0.125910194017	0.133675435979	0.007765241962
5969	0.125910194017	0.133675435979	0.007765241962
5971	0.125910194017	0.133675435979	0.007765241962
5973	0.125910194017	0.133675435979	0.007765241962
5975	0.125910194017	0.133675435979	0.007765241962
5977	0.125910194017	0.133675435979	0.007765241962
5979	0.125910194017	0.133675435979	0.007765241962
5981	0.125910194017	0.133675435979	0.007765241962
5983	0.125910194017	0.133675435979	0.007765241962
5985	0.125910194017	0.133675435979	0.007765241962
5987	0.125910194017	0.133675435979	0.007765241962
5989	0.125910194017	0.133675435979	0.007765241962
5991	0.125910194017	0.133675435979	0.007765241962
5993	0.125910194017	0.133675435979	0.007765241962
5995	0.125910194017	0.133675435979	0.007765241962
5997	0.125910194017	0.133675435979	0.007765241962
5999	0.125910194017	0.133675435979	0.007765241962
6001	0.125910194017	0.133675435979	0.007765241962
6003	0.125910194017	0.133675435979	0.007765241962
6005	0.125910194017	0.133675435979	0.007765241962
6007	0.125910194017	0.133675435979	0.007765241962
6009	0.125910194017	0.133675435979	0.007765241962
6011	0.125910194017	0.133675435979	0.007765241962
6013	0.125910194017	0.133675435979	0.007765241962
6015	0.125910194017	0.133675435979	0.007765241962
6017	0.125910194017	0.133675435979	0.007765241962
6019	0.125910194017	0.133675435979	0.007765241962
6021	0.125910194017	0.133675435979	0.007765241962
6023	0.125910194017	0.133675435979	0.007765241962
6025	0.125910194017	0.133675435979	0.007765241962
6027	0.125910194017	0.133675435979	0.007765241962
6029	0.125910194017	0.133675435979	0.007765241962
6031	0.125910194017	0.133675435979	0.007765241962
6033	0.125910194017	0.133675435979	0.007765241962
6035	0.125910194017	0.133675435979	0.007765241962
6037	0.125910194017	0.133675435979	0.007765241962
6039	0.125910194017	0.133675435979	0.007765241962
6041	0.125910194017	0.133675435979	0.007765241962
6043	0.125910194017	0.133675435979	0.007765241962
6045	0.125910194017	0.133675435979	0.007765241962
6047	0.125910194017	0.133675435979	0.007765241962
6049	0.125910194017	0.133675435979	0.007765241962
6051	0.125910194017	0.133675435979	0.007765241962
6053	0.125910194017	0.133675435979	0.007765241962
6055	0.125910194017	0.133675435979	0.007765241962
6057	0.125910194017	0.133675435979	0.007765241962
6059	0.125910194017	0.133675435979	0.007765241962
6061	0.125910194017	0.133675435979	0.007765241962
6063	0.125910194017	0.133675435979	0.007765241962
6065	0.125910194017	0.133675435979	0.007765241962
6067	0.125910194017	0.133675435979	0.007765241962
6069	0.125910194017	0.133675435979	0.007765241962
6071	0.125910194017	0.133675435979	0.007765241962
6073	0.125910194017	0.133675435979	0.007765241962
6075	0.125910194017	0.133675435979	0.007765241962
6077	0.125910194017	0.133675435979	0.007765241962
6079	0.125910194017	0.133675435979	0.007765241962
6081	0.125910194017	0.133675435979	0.007765241962
6083	0.125910194017	0.133675435979	0.007765241962
6085	0.125910194017	0.133675435979	0.007765241962
6087	0.125910194017	0.133675435979	0.007765241962
6089	0.125910194017	0.133675435979	0.007765241962
6091	0.125910194017	0.133675435979	0.007765241962
6093	0.125910194017	0.133675435979	0.007765241962
6095	0.125910194017	0.133675435979	0.007765241962
6097	0.125910194017	0.133675435979	0.007765241962
6099	0.125910194017	0.133675435979	0.007765241962
6101	0.125910194017	0.133675435979	0.007765241962
6103	0.125910194017	0.133675435979	0.007765241962
6105	0.125910194017	0.133675435979	0.007765241962
6107	0.125910194017	0.133675435979	0.007765241962
6109	0.125910194017	0.133675435979	0.007765241962
6111	0.125910194017	0.133675435979	0.007765241962
6113	0.125910194017	0.133675435979	0.007765241962
6115	0.125910194017	0.133675435979	0.007765241962
6117	0.125910194017	0.133675435979	0.007765241962
6119	0.125910194017	0.133675435979	0.007765241962
6121	0.125910194017	0.133675435979	0.007765241962
6123	0.125910194017	0.133675435979	0.007765241962
6125	0.125910194017	0.133675435979	0.007765241962
6127	0.125910194017	0.133675435979	0.007765241962
6129	0.125910194017	0.133675435979	0.007765241962
6131	0.125910194017	0.133675435979	0.007765241962
6133	0.125910194017	0.133675435979	0.007765241962
6135	0.125910194017	0.133675435979	0.007765241962
6137	0.125910194017	0.133675435979	0.007765241962
6139	0.125910194017	0.133675435979	0.007765241962
6141	0.125910194017	0.133675435979	0.007765241962
6143	0.125910194017	0.133675435979	0.007765241962
6145	0.125910194017	0.133675435979	0.007765241962
6147	0.125910194017	0.133675435979	0.007765241962
6149	0.125910194017	0.133675435979	0.007765241962
6151	0.125910194017	0.133675435979	0.007765241962
6153	0.125910194017	0.133675435979	0.007765241962
6155	0.125910194017	0.133675435979	0.007765241962
6157	0.125910194017	0.133675435979	0.007765241962
6159	0.125910194017	0.133675435979	0.007765241962
6161	0.125910194017	0.133675435979	0.007765241962
6163	0.125910194017	0.133675435979	0.007765241962
6165	0.125910194017	0.133675435979	0.007765241962
6167	0.125910194017	0.133675435979	0.007765241962
6169	0.125910194017	0.133675435979	0.007765241962
6171	0.125910194017	0.133675435979	0.007765241962
6173	0.125910194017	0.133675435979	0.007765241962
6175	0.125910194017	0.133675435979	0.007765241962
6177	0.125910194017	0.133675435979	0.007765241962
6179	0.125910194017	0.133675435979	0.007765241962
6181	0.125910194017	0.133675435979	0.007765241962
6183	0.125910194017	0.133675435979	0.007765241962
6185	0.125910194017	0.133675435979	0.007765241962
6187	0.125910194017	0.133675435979	0.007765241962
6189	0.125910194017	0.133675435979	0.007765241962
6191	0.125910194017	0.133675435979	0.007765241962
6193	0.125910194017	0.133675435979	0.007765241962
6195	0.125910194017	0.133675435979	0.007765241962
6197	0.125910194017	0.133675435979	0.007765241962
6199	0.125910194017	0.133675435979	0.007765241962
6201	0.125910194017	0.133675435979	0.007765241962
6203	0.125910194017	0.133675435979	0.007765241962
6205	0.125910194017	0.133675435979	0.007765241962
6207	0.125910194017	0.133675435979	0.007765241962
6209	0.125910194017	0.133675435979	0.007765241962
6211	0.125910194017	0.133675435979	0.007765241962
6213	0.125910194017	0.133675435979	0.007765241962
6215	0.125910194017	0.133675435979	0.007765241962
6217	0.125910194017	0.133675435979	0.007765241962
6219	0.125910194017	0.133675435979	0.007765241962
6221	0.125910194017	0.133675435979	0.007765241962
6223	0.125910194017	0.133675435979	0.007765241962
6225	0.125910194017	0.133675435979	0.007765241962
6227	0.125910194017	0.133675435979	0.007765241962
6229	0.125910194017	0.133675435979	0.007765241962
6231	0.125910194017	0.133675435979	0.007765241962
6233	0.125910194017	0.133675435979	0.007765241962
6235	0.125910194017	0.133675435979	0.007765241962
6237	0.125910194017	0.133675435979	0.007765241962
6239	0.125910194017	0.133675435979	0.007765241962
6241	0.125910194017	0.133675435979	0.007765241962
6243	0.125910194017	0.133675435979	0.007765241962
6245	0.125910194017	0.133675435979	0.007765241962
6247	0.125910194017	0.133675435979	0.007765241962
6249	0.125910194017	0.133675435979	0.007765241962
6251	0.125910194017	0.133675435979	0.007765241962
6253	0.125910194017	0.133675435979	0.007765241962
6255	0.125910194017	0.133675435979	0.007765241962
6257	0.125910194017	0.133675435979	0.007765241962
6259	0.125910194017	0.133675435979	0.007765241962
6261	0.125910194017	0.133675435979	0.007765241962
6263	0.125910194017	0.133675435979	0.007765241962
6265	0.125910194017	0.133675435979	0.007765241962
6267	0.125910194017	0.133675435979	0.007765241962
6269	0.125910194017	0.133675435979	0.007765241962
6271	0.125910194017	0.133675435979	0.007765241962
6273	0.125910194017	0.133675435979	0.007765241962
6275	0.125910194017	0.133675435979	0.007765241962
6277	0.125910194017	0.133675435979	0.007765241962
6279	0.125910194017	0.133675435979	0.007765241962
6281	0.125910194017	0.133675435979	0.007765241962
6283	0.125910194017	0.133675435979	0.007765241962
6285	0.125910194017	0.133675435979	0.007765241962
6287	0.125910194017	0.133675435979	0.007765241962
6289	0.125910194017	0.133675435979	0.007765241962
6291	0.125910194017	0.133675435979	0.007765241962
6293	0.125910194017	0.133675435979	0.007765241962
6295	0.125910194017	0.133675435979	0.007765241962
6297	0.125910194017	0.133675435979	0.007765241962
6299	0.125910194017	0.133675435979	0.007765241962
6301	0.125910194017	0.133675435979	0.007765241962
6303	0.125910194017	0.133675435979	0.007765241962
6305	0.125910194017	0.133675435979	0.007765241962
6307	0.125910194017	0.133675435979	0.007765241962
6309	0.125910194017	0.133675435979	0.007765241962
6311	0.125910194017	0.133675435979	0.007765241962
6313	0.125910194017	0.133675435979	0.007765241962
6315	0.125910194017	0.133675435979	0.007765241962
6317	0.125910194017	0.133675435979	0.007765241962
6319	0.125910194017	0.133675435979	0.007765241962
6321	0.125910194017	0.133675435979	0.007765241962
6323	0.125910194017	0.133675435979	0.007765241962
6325	0.125910194017	0.133675435979	0.007765241962
6327	0.125910194017	0.133675435979	0.007765241962
6329	0.125910194017	0.133675435979	0.007765241962
6331	0.125910194017	0.133675435979	0.007765241962
6333	0.125910194017	0.133675435979	0.007765241962
6335	0.125910194017	0.133675435979	0.007765241962
6337	0.125910194017	0.133675435979	0.007765241962
6339	0.125910194017	0.133675435979	0.007765241962
6341	0.125910194017	0.133675435979	0.007765241962
6343	0.125910194017	0.133675435979	0.007765241962
6345	0.125910194017	0.133675435979	0.007765241962
6347	0.125910194017	0.133675435979	0.007765241962
6349	0.125910194017	0.133675435979	0.007765241962
6351	0.125910194017	0.133675435979	0.007765241962
6353	0.125910194017	0.133675435979	0.007765241962
6355	0.125910194017	0.133675435979	0.007765241962
6357	0.125910194017	0.133675435979	0.007765241962
6359	0.125910194017	0.133675435979	0.007765241962
6361	0.125910194017	0.133675435979	0.007765241962
6363	0.125910194017	0.133675435979	0.007765241962
6365	0.125910194017	0.133675435979	0.007765241962
6367	0.125910194017	0.133675435979	0.007765241962
6369	0.125910194017	0.133675435979	0.007765241962
6371	0.125910194017	0.133675435979	0.007765241962
6373	0.125910194017	0.133675435979	0.007765241962
6375	0.125910194017	0.133675435979	0.007765241962
6377	0.125910194017	0.133675435979	0.007765241962
6379	0.125910194017	0.133675435979	0.007765241962
6381	0.125910194017	0.133675435979	0.007765241962
6383	0.125910194017	0.133675435979	0.007765241962
6385	0.125910194017	0.133675435979	0.007765241962
6387	0.125910194017	0.133675435979	0.007765241962
6389	0.125910194017	0.133675435979	0.007765241962
6391	0.125910194017	0.133675435979	0.007765241962
6393	0.125910194017	0.133675435979	0.007765241962
6395	0.125910194017	0.133675435979	0.007765241962
6397	0.125910194017	0.133675435979	0.007765241962
6399	0.125910194017	0.133675435979	0.007765241962
6401	0.125910194017	0.133675435979	0.007765241962
6403	0.125910194017	0.133675435979	0.007765241962
6405	0.125910194017	0.133675435979	0.007765241962
6407	0.125910194017	0.133675435979	0.007765241962
6409	0.125910194017	0.133675435979	0.007765241962
6411	0.125910194017	0.133675435979	0.007765241962
6413	0.125910194017	0.133675435979	0.007765241962
6415	0.125910194017	0.133675435979	0.007765241962
6417	0.125910194017	0.133675435979	0.007765241962
6419	0.125910194017	0.133675435979	0.007765241962
6421	0.125910194017	0.133675435979	0.007765241962
6423	0.125910194017	0.133675435979	0.007765241962
6425	0.125910194017	0.133675435979	0.007765241962
6427	0.125910194017	0.133675435979	0.007765241962
6429	0.125910194017	0.133675435979	0.007765241962
6431	0.125910194017	0.133675435979	0.007765241962
6433	0.125910194017	0.133675435979	0.007765241962
6435	0.125910194017	0.133675435979	0.007765241962
6437	0.125910194017	0.133675435979	0.007765241962
6439	0.125910194017	0.133675435979	0.007765241962
6441	0.125910194017	0.133675435979	0.007765241962
6443	0.125910194017	0.133675435979	0.007765241962
6445	0.125910194017	0.133675435979	0.007765241962
6447	0.125910194017	0.133675435979	0.007765241962
6449	0.125910194017	0.133675435979	0.007765241962
6451	0.125910194017	0.133675435979	0.007765241962
6453	0.125910194017	0.133675435979	0.007765241962
6455	0.125910194017	0.133675435979	0.007765241962
6457	0.125910194017	0.133675435979	0.007765241962
6459	0.125910194017	0.133675435979	0.007765241962
6461	0.125910194017	0.133675435979	0.007765241962
6463	0.125910194017	0.133675435979	0.007765241962
6465	0.125910194017	0.133675435979	0.007765241962
6467	0.125910194017	0.133675435979	0.007765241962
6469	0.125910194017	0.133675435979	0.007765241962
6471	0.125910194017	0.133675435979	0.007765241962
6473	0.125910194017	0.133675435979	0.007765241962
6475	0.125910194017	0.133675435979	0.007765241962
6477	0.125910194017	0.133675435979	0.007765241962
6479	0.125910194017	0.133675435979	0.007765241962
6481	0.125910194017	0.133675435979	0.007765241962
6483	0.125910194017	0.133675435979	0.007765241962
6485	0.125910194017	0.133675435979	0.007765241962
6487	0.125910194017	0.133675435979	0.007765241962
6489	0.125910194017	0.133675435979	0.007765241962
6491	0.125910194017	0.133675435979	0.007765241962
6493	0.125910194017	0.133675435979	0.007765241962
6495	0.125910194017	0.133675435979	0.007765241962
6497	0.125910194017	0.133675435979	0.007765241962
6499	0.125910194017	0.133675435979	0.007765241962
6501	0.125910194017	0.133675435979	0.007765241962
6503	0.125910194017	0.133675435979	0.007765241962
6505	0.125910194017	0.133675435979	0.007765241962
6507	0.125910194017	0.133675435979	0.007765241962
6509	0.125910194017	0.133675435979	0.007765241962
6511	0.125910194017	0.133675435979	0.007765241962
6513	0.125910194017	0.133675435979	0.007765241962
6515	0.125910194017	0.133675435979	0.007765241962
6517	0.125910194017	0.133675435979	0.007765241962
6519	0.125910194017	0.133675435979	0.007765241962
6521	0.125910194017	0.133675435979	0.007765241962
6523	0.125910194017	0.133675435979	0.007765241962
6525	0.125910194017	0.133675435979	0.007765241962
6527	0.125910194017	0.133675435979	0.007765241962
6529	0.125910194017	0.133675435979	0.007765241962
6531	0.125910194017	0.133675435979	0.007765241962
6533	0.125910194017	0.133675435979	0.007765241962
6535	0.125910194017	0.133675435979	0.007765241962
6537	0.125910194017	0.133675435979	0.007765241962
6539	0.125910194017	0.133675435979	0.007765241962
6541	0.125910194017	0.133675435979	0.007765241962
6543	0.125910194017	0.133675435979	0.007765241962
6545	0.125910194017	0.133675435979	0.007765241962
6547	0.125910194017	0.133675435979	0.007765241962
6549	0.125910194017	0.133675435979	0.007765241962
6551	0.125910194017	0.133675435979	0.007765241962
6553	0.125910194017	0.133675435979	0.007765241962
6555	0.125910194017	0.133675435979	0.007765241962
6557	0.125910194017	0.133675435979	0.007765241962
6559	0.125910194017	0.133675435979	0.007765241962
6561	0.125910194017	0.133675435979	0.007765241962
6563	0.125910194017	0.133675435979	0.007765241962
6565	0.125910194017	0.133675435979	0.007765241962
6567	0.125910194017	0.133675435979	0.007765241962
6569	0.125910194017	0.133675435979	0.007765241962
6571	0.125910194017	0.133675435979	0.007765241962
6573	0.125910194017	0.133675435979	0.007765241962
6575	0.125910194017	0.133675435979	0.007765241962
6577	0.125910194017	0.133675435979	0.007765241962
6579	0.125910194017	0.133675435979	0.007765241962
6581	0.125910194017	0.133675435979	0.007765241962
6583	0.125910194017	0.133675435979	0.007765241962
6585	0.125910194017	0.133675435979	0.007765241962
6587	0.125910194017	0.133675435979	0.007765241962
6589	0.125910194017	0.133675435979	0.007765241962
6591	0.125910194017	0.133675435979	0.007765241962
6593	0.125910194017	0.133675435979	0.007765241962
6595	0.125910194017	0.133675435979	0.007765241962
6597	0.125910194017	0.133675435979	0.007765241962
6599	0.125910194017	0.133675435979	0.007765241962
6601	0.125910194017	0.133675435979	0.007765241962
6603	0.125910194017	0.133675435979	0.007765241962
6605	0.125910194017	0.133675435979	0.007765241962
6607	0.125910194017	0.133675435979	0.007765241962
6609	0.125910194017	0.133675435979	0.007765241962
6611	0.125910194017	0.133675435979	0.007765241962
6613	0.125910194017	0.133675435979	0.007765241962
6615	0.125910194017	0.133675435979	0.007765241962
6617	0.125910194017	0.133675435979	0.007765241962
6619	0.125910194017	0.133675435979	0.007765241962
6621	0.125910194017	0.133675435979	0.007765241962
6623	0.125910194017	0.133675435979	0.007765241962
6625	0.125910194017	0.133675435979	0.007765241962
6627	0.125910194017	0.133675435979	0.007765241962
6629	0.125910194017	0.133675435979	0.007765241962
6631	0.125910194017	0.133675435979	0.007765241962
6633	0.125910194017	0.133675435979	0.007765241962
6635	0.125910194017	0.133675435979	0.007765241962
6637	0.125910194017	0.133675435979	0.007765241962
6639	0.125910194017	0.133675435979	0.007765241962
6641	0.125910194017	0.133675435979	0.007765241962
6643	0.125910194017	0.133675435979	0.007765241962
6645	0.125910194017	0.133675435979	0.007765241962
6647	0.125910194017	0.133675435979	0.007765241962
6649	0.125910194017	0.133675435979	0.007765241962
6651	0.125910194017	0.133675435979	0.007765241962
6653	0.125910194017	0.133675435979	0.007765241962
6655	0.125910194017	0.133675435979	0.007765241962
6657	0.125910194017	0.133675435979	0.007765241962
6659	0.125910194017	0.133675435979	0.007765241962
6661	0.125910194017	0.133675435979	0.007765241962
6663	0.125910194017	0.133675435979	0.007765241962
6665	0.125910194017	0.133675435979	0.007765241962
6667	0.125910194017	0.133675435979	0.007765241962
6669	0.125910194017	0.133675435979	0.007765241962
6671	0.125910194017	0.133675435979	0.007765241962
6673	0.125910194017	0.133675435979	0.007765241962
6675	0.125910194017	0.133675435979	0.007765241962
6677	0.125910194017	0.133675435979	0.007765241962
6679	0.125910194017	0.133675435979	0.007765241962
6681	0.125910194017	0.133675435979	0.007765241962
6683	0.125910194017	0.133675435979	0.007765241962
6685	0.125910194017	0.133675435979	0.007765241962
6687	0.125910194017	0.133675435979	0.007765241962
6689	0.125910194017	0.133675435979	0.007765241962
6691	0.125910194017	0.133675435979	0.007765241962
6693	0.125910194017	0.133675435979	0.007765241962
6695	0.125910194017	0.133675435979	0.007765241962
6697	0.125910194017	0.133675435979	0.007765241962
6699	0.125910194017	0.133675435979	0.007765241962
6701	0.125910194017	0.133675435979	0.007765241962
6703	0.125910194017	0.133675435979	0.007765241962
6705	0.125910194017	0.133675435979	0.007765241962
6707	0.125910194017	0.133675435979	0.007765241962
6709	0.125910194017	0.133675435979	0.007765241962
6711	0.125910194017	0.133675435979	0.007765241962
6713	0.125910194017	0.133675435979	0.007765241962
6715	0.125910194017	0.133675435979	0.007765241962
6717	0.125910194017	0.133675435979	0.007765241962
6719	0.125910194017	0.133675435979	0.007765241962
6721	0.125910194017	0.133675435979	0.007765241962
6723	0.125910194017	0.133675435979	0.007765241962
6725	0.125910194017	0.133675435979	0.007765241962
6727	0.125910194017	0.133675435979	0.007765241962
6729	0.125910194017	0.133675435979	0.007765241962
6731	0.125910194017	0.133675435979	0.007765241962
6733	0.125910194017	0.133675435979	0.007765241962
6735	0.125910194017	0.133675435979	0.007765241962
6737	0.125910194017	0.133675435979	0.007765241962
6739	0.125910194017	0.133675435979	0.007765241962
6741	0.125910194017	0.133675435979	0.007765241962
6743	0.125910194017	0.133675435979	0.007765241962
6745	0.125910194017	0.133675435979	0.007765241962
6747	0.125910194017	0.133675435979	0.007765241962
6749	0.125910194017	0.133675435979	0.007765241962
6751	0.125910194017	0.133675435979	0.007765241962
6753	0.125910194017	0.133675435979	0.007765241962
6755	0.125910194017	0.133675435979	0.007765241962
6757	0.125910194017	0.133675435979	0.007765241962
6759	0.125910194017	0.133675435979	0.007765241962
6761	0.125910194017	0.133675435979	0.007765241962
6763	0.125910194017	0.133675435979	0.007765241962
6765	0.125910194017	0.133675435979	0.007765241962
6767	0.125910194017	0.133675435979	0.007765241962
6769	0.125910194017	0.133675435979	0.007765241962
6771	0.125910194017	0.133675435979	0.007765241962
6773	0.125910194017	0.133675435979	0.007765241962
6775	0.125910194017	0.133675435979	0.007765241962
6777	0.125910194017	0.133675435979	0.007765241962
6779	0.125910194017	0.133675435979	0.007765241962
6781	0.125910194017	0.133675435979	0.007765241962
6783	0.125910194017	0.133675435979	0.007765241962
6785	0.125910194017	0.133675435979	0.007765241962
6787	0.125910194017	0.133675435979	0.007765241962
6789	0.125910194017	0.133675435979	0.007765241962
6791	0.125910194017	0.133675435979	0.007765241962
6793	0.125910194017	0.133675435979	0.007765241962
6795	0.125910194017	0.133675435979	0.007765241962
6797	0.125910194017	0.133675435979	0.007765241962
6799	0.125910194017	0.133675435979	0.007765241962
6801	0.125910194017	0.133675435979	0.007765241962
6803	0.125910194017	0.133675435979	0.007765241962
6805	0.125910194017	0.133675435979	0.007765241962
6807	0.125910194017	0.133675435979	0.007765241962
6809	0.125910194017	0.133675435979	0.007765241962
6811	0.125910194017	0.133675435979	0.007765241962
6813	0.125910194017	0.133675435979	0.007765241962
6815	0.125910194017	0.133675435979	0.007765241962
6817	0.125910194017	0.133675435979	0.007765241962
6819	0.125910194017	0.133675435979	0.007765241962
6821	0.125910194017	0.133675435979	0.007765241962
6823	0.125910194017	0.133675435979	0.007765241962
6825	0.125910194017	0.133675435979	0.007765241962
6827	0.125910194017	0.133675435979	0.007765241962
6829	0.125910194017	0.133675435979	0.007765241962
6831	0.125910194017	0.133675435979	0.007765241962
6833	0.125910194017	0.133675435979	0.007765241962
6835	0.125910194017	0.133675435979	0.007765241962
6837	0.125910194017	0.133675435979	0.007765241962
6839	0.125910194017	0.133675435979	0.007765241962
6841	0.125910194017	0.133675435979	0.007765241962
6843	0.125910194017	0.133675435979	0.007765241962
6845	0.125910194017	0.133675435979	0.007765241962
6847	0.125910194017	0.133675435979	0.007765241962
6849	0.125910194017	0.133675435979	0.007765241962
6851	0.125910194017	0.133675435979	0.007765241962
6853	0.125910194017	0.133675435979	0.007765241962
6855	0.125910194017	0.133675435979	0.007765241962
6857	0.125910194017	0.133675435979	0.007765241962
6859	0.125910194017	0.133675435979	0.007765241962
6861	0.125910194017	0.133675435979	0.007765241962
6863	0.125910194017	0.133675435979	0.007765241962
6865	0.125910194017	0.133675435979	0.007765241962
6867	0.125910194017	0.133675435979	0.007765241962
6869	0.125910194017	0.133675435979	0.007765241962
6871	0.125910194017	0.133675435979	0.007765241962
6873	0.125910194017	0.133675435979	0.007765241962
6875	0.125910194017	0.133675435979	0.007765241962
6877	0.125910194017	0.133675435979	0.007765241962
6879	0.125910194017	0.133675435979	0.007765241962
6881	0.125910194017	0.133675435979	0.007765241962
6883	0.125910194017	0.133675435979	0.007765241962
6885	0.125910194017	0.133675435979	0.007765241962
6887	0.125910194017	0.133675435979	0.007765241962
6889	0.125910194017	0.133675435979	0.007765241962
6891	0.125910194017	0.133675435979	0.007765241962
6893	0.125910194017	0.133675435979	0.007765241962
6895	0.125910194017	0.133675435979	0.007765241962
6897	0.125910194017	0.133675435979	0.007765241962
6899	0.125910194017	0.133675435979	0.007765241962
6901	0.125910194017	0.133675435979	0.007765241962
6903	0.125910194017	0.133675435979	0.007765241962
6905	0.125910194017	0.133675435979	0.007765241962
6907	0.125910194017	0.133675435979	0.007765241962
6909	0.125910194017	0.133675435979	0.007765241962
6911	0.125910194017	0.133675435979	0.007765241962
6913	0.125910194017	0.133675435979	0.007765241962
6915	0.125910194017	0.133675435979	0.007765241962
6917	0.125910194017	0.133675435979	0.007765241962
6919	0.125910194017	0.133675435979	0.007765241962
6921	0.125910194017	0.133675435979	0.007765241962
6923	0.125910194017	0.133675435979	0.007765241962
6925	0.125910194017	0.133675435979	0.007765241962
6927	0.125910194017	0.133675435979	0.007765241962
6929	0.125910194017	0.133675435979	0.007765241962
6931	0.125910194017	0.133675435979	0.007765241962
6933	0.125910194017	0.133675435979	0.007765241962
6935	0.125910194017	0.133675435979	0.007765241962
6937	0.125910194017	0.133675435979	0.007765241962
6939	0.125910194017	0.133675435979	0.007765241962
6941	0.125910194017	0.133675435979	0.007765241962
6943	0.125910194017	0.133675435979	0.007765241962
6945	0.125910194017	0.133675435979	0.007765241962
6947	0.125910194017	0.133675435979	0.007765241962
6949	0.125910194017	0.133675435979	0.007765241962
6951	0.125910194017	0.133675435979	0.007765241962
6953	0.125910194017	0.133675435979	0.007765241962
6955	0.125910194017	0.133675435979	0.007765241962
6957	0.125910194017	0.133675435979	0.007765241962
6959	0.125910194017	0.133675435979	0.007765241962
6961	0.125910194017	0.133675435979	0.007765241962
6963	0.125910194017	0.133675435979	0.007765241962
6965	0.125910194017	0.133675435979	0.007765241962
6967	0.125910194017	0.133675435979	0.007765241962
6969	0.125910194017	0.133675435979	0.007765241962
6971	0.125910194017	0.133675435979	0.007765241962
6973	0.125910194017	0.133675435979	0.007765241962
6975	0.125910194017	0.133675435979	0.007765241962
6977	0.125910194017	0.133675435979	0.007765241962
6979	0.125910194017	0.133675435979	0.007765241962
6981	0.125910194017	0.133675435979	0.007765241962
6983	0.125910194017	0.133675435979	0.007765241962
6985	0.125910194017	0.133675435979	0.007765241962
6987	0.125910194017	0.133675435979	0.007765241962
6989	0.125910194017	0.133675435979	0.007765241962
6991	0.125910194017	0.133675435979	0.007765241962
6993	0.125910194017	0.133675435979	0.007765241962
6995	0.125910194017	0.133675435979	0.007765241962
6997	0.125910194017	0.133675435979	0.007765241962
6999	0.125910194017	0.133675435979	0.007765241962
7001	0.125910194017	0.133675435979	0.007765241962
7003	0.125910194017	0.133675435979	0.007765241962
7005	0.125910194017	0.133675435979	0.007765241962
7007	0.125910194017	0.133675435979	0.007765241962
7009	0.125910194017	0.133675435979	0.007765241962
7011	0.125910194017	0.133675435979	0.007765241962
7013	0.125910194017	0.133675435979	0.007765241962
7015	0.125910194017	0.133675435979	0.007765241962
7017	0.125910194017	0.133675435979	0.007765241962
7019	0.125910194017	0.133675435979	0.007765241962
7021	0.125910194017	0.133675435979	0.007765241962
7023	0.125910194017	0.133675435979	0.007765241962
7025	0.125910194017	0.133675435979	0.007765241962
7027	0.125910194017	0.133675435979	0.007765241962
7029	0.125910194017	0.133675435979	0.007765241962
7031	0.125910194017	0.133675435979	0.007765241962
7033	0.125910194017	0.133675435979	0.007765241962
7035	0.125910194017	0.133675435979	0.007765241962
7037	0.125910194017	0.133675435979	0.007765241962
7039	0.125910194017	0.133675435979	0.007765241962
7041	0.125910194017	0.133675435979	0.007765241962
7043	0.125910194017	0.133675435979	0.007765241962
7045	0.125910194017	0.133675435979	0.007765241962
7047	0.125910194017	0.133675435979	0.007765241962
7049	0.125910194017	0.133675435979	0.007765241962
7051	0.125910194017	0.133675435979	0.007765241962
7053	0.125910194017	0.133675435979	0.007765241962
7055	0.125910194017	0.133675435979	0.007765241962
7057	0.125910194017	0.133675435979	0.007765241962
7059	0.125910194017	0.133675435979	0.007765241962
7061	0.125910194017	0.133675435979	0.007765241962
7063	0.125910194017	0.133675435979	0.007765241962
7065	0.125910194017	0.133675435979	0.007765241962
7067	0.125910194017	0.133675435979	0.007765241962
7069	0.125910194017	0.133675435979	0.007765241962
7071	0.125910194017	0.133675435979	0.007765241962
7073	0.125910194017	0.133675435979	0.007765241962
7075	0.125910194017	0.133675435979	0.007765241962
7077	0.125910194017	0.133675435979	0.007765241962
7079	0.125910194017	0.133675435979	0.007765241962
7081	0.125910194017	0.133675435979	0.007765241962
7083	0.125910194017	0.133675435979	0.007765241962
7085	0.125910194017	0.133675435979	0.007765241962
7087	0.125910194017	0.133675435979	0.007765241962
7089	0.125910194017	0.133675435979	0.007765241962
7091	0.125910194017	0.133675435979	0.007765241962
7093	0.125910194017	0.133675435979	0.007765241962
7095	0.125910194017	0.133675435979	0.007765241962
7097	0.125910194017	0.133675435979	0.007765241962
7099	0.125910194017	0.133675435979	0.007765241962
7101	0.125910194017	0.133675435979	0.007765241962
7103	0.125910194017	0.133675435979	0.007765241962
7105	0.125910194017	0.133675435979	0.007765241962
7107	0.125910194017	0.133675435979	0.007765241962
7109	0.125910194017	0.133675435979	0.007765241962
7111	0.125910194017	0.133675435979	0.007765241962
7113	0.125910194017	0.133675435979	0.007765241962
7115	0.125910194017	0.133675435979	0.007765241962
7117	0.125910194017	0.133675435979	0.007765241962
7119	0.125910194017	0.133675435979	0.007765241962
7121	0.125910194017	0.133675435979	0.007765241962
7123	0.125910194017	0.133675435979	0.007765241962
7125	0.125910194017	0.133675435979	0.007765241962
7127	0.125910194017	0.133675435979	0.007765241962
7129	0.125910194017	0.133675435979	0.007765241962
7131	0.125910194017	0.133675435979	0.007765241962
7133	0.125910194017	0.133675435979	0.007765241962
7135	0.125910194017	0.133675435979	0.007765241962
7137	0.125910194017	0.133675435979	0.007765241962
7139	0.125910194017	0.133675435979	0.007765241962
7141	0.125910194017	0.133675435979	0.007765241962
7143	0.125910194017	0.133675435979	0.007765241962
7145	0.125910194017	0.133675435979	0.007765241962
7147	0.125910194017	0.133675435979	0.007765241962
7149	0.125910194017	0.133675435979	0.007765241962
7151	0.125910194017	0.133675435979	0.007765241962
7153	0.125910194017	0.133675435979	0.007765241962
7155	0.125910194017	0.133675435979	0.007765241962
7157	0.125910194017	0.133675435979	0.007765241962
7159	0.125910194017	0.133675435979	0.007765241962
7161	0.125910194017	0.133675435979	0.007765241962
7163	0.125910194017	0.133675435979	0.007765241962
7165	0.125910194017	0.133675435979	0.007765241962
7167	0.125910194017	0.133675435979	0.007765241962
7169	0.125910194017	0.133675435979	0.007765241962
7171	0.125910194017	0.133675435979	0.007765241962
7173	0.125910194017	0.133675435979	0.007765241962
7175	0.125910194017	0.133675435979	0.007765241962
7177	0.125910194017	0.133675435979	0.007765241962
7179	0.125910194017	0.133675435979	0.007765241962
7181	0.125910194017	0.133675435979	0.007765241962
7183	0.125910194017	0.133675435979	0.007765241962
7185	0.125910194017	0.133675435979	0.007765241962
7187	0.125910194017	0.133675435979	0.007765241962
7189	0.125910194017	0.133675435979	0.007765241962
7191	0.125910194017	0.133675435979	0.007765241962
7193	0.125910194017	0.133675435979	0.007765241962
7195	0.125910194017	0.133675435979	0.007765241962
7197	0.125910194017	0.133675435979	0.007765241962
7199	0.125910194017	0.133675435979	0.007765241962
7201	0.125910194017	0.133675435979	0.007765241962
7203	0.125910194017	0.133675435979	0.007765241962
7205	0.125910194017	0.133675435979	0.007765241962
7207	0.125910194017	0.133675435979	0.007765241962
7209	0.125910194017	0.133675435979	0.007765241962
7211	0.125910194017	0.133675435979	0.007765241962
7213	0.125910194017	0.133675435979	0.007765241962
7215	0.125910194017	0.133675435979	0.007765241962
7217	0.125910194017	0.133675435979	0.007765241962
7219	0.125910194017	0.133675435979	0.007765241962
7221	0.125910194017	0.133675435979	0.007765241962
7223	0.125910194017	0.133675435979	0.007765241962
7225	0.125910194017	0.133675435979	0.007765241962
7227	0.125910194017	0.133675435979	0.007765241962
7229	0.125910194017	0.133675435979	0.007765241962
7231	0.125910194017	0.133675435979	0.007765241962
7233	0.125910194017	0.133675435979	0.007765241962
7235	0.125910194017	0.133675435979	0.007765241962
7237	0.125910194017	0.133675435979	0.007765241962
7239	0.125910194017	0.133675435979	0.007765241962
7241	0.125910194017	0.133675435979	0.007765241962
7243	0.125910194017	0.133675435979	0.007765241962
7245	0.125910194017	0.133675435979	0.007765241962
7247	0.125910194017	0.133675435979	0.007765241962
7249	0.125910194017	0.133675435979	0.007765241962
7251	0.125910194017	0.133675435979	0.007765241962
7253	0.125910194017	0.133675435979	0.007765241962
7255	0.125910194017	0.133675435979	0.007765241962
7257	0.125910194017	0.133675435979	0.007765241962
7259	0.125910194017	0.133675435979	0.007765241962
7261	0.125910194017	0.133675435979	0.007765241962
7263	0.125910194017	0.133675435979	0.007765241962
7265	0.125910194017	0.133675435979	0.007765241962
7267	0.125910194017	0.133675435979	0.007765241962
7269	0.125910194017	0.133675435979	0.007765241962
7271	0.125910194017	0.133675435979	0.007765241962
7273	0.125910194017	0.133675435979	0.007765241962
7275	0.125910194017	0.133675435979	0.007765241962
7277	0.125910194017	0.133675435979	0.007765241962
7279	0.125910194017	0.133675435979	0.007765241962
7281	0.125910194017	0.133675435979	0.007765241962
7283	0.125910194017	0.133675435979	0.007765241962
7285	0.125910194017	0.133675435979	0.007765241962
7287	0.125910194017	0.133675435979	0.007765241962
7289	0.125910194017	0.133675435979	0.007765241962
7291	0.125910194017	0.133675435979	0.007765241962
7293	0.125910194017	0.133675435979	0.007765241962


==> 1155001913-cao_michael_xuan-202104-phd-Data_Performance_Gap_cgd_16.txt <==
step	          IR_L	          IR_U	           GAP
   1	0.001525788886	1.144375388092	1.142849599206
   3	0.002019786309	0.133681618980	0.131661832671
   5	0.002031984046	0.133670853829	0.131638869783
   7	0.002034938768	0.133670733479	0.131635794711
   9	0.002037902947	0.133670667784	0.131632764837
  11	0.002040944615	0.133670606208	0.131629661593
  13	0.002044085862	0.133670547320	0.131626461458
  15	0.002047350006	0.133670490391	0.131623140385
  17	0.002050762045	0.133670434996	0.131619672951
  19	0.002054349002	0.133670380855	0.131616031853
  21	0.002058140320	0.133670327552	0.131612187232
  23	0.002062168302	0.133670275975	0.131608107673
  25	0.002066468621	0.133670226418	0.131603757798
  27	0.002071080891	0.133670177501	0.131599096611
  29	0.002076049336	0.133670129728	0.131594080392
  31	0.002081423558	0.133670083366	0.131588659808
  33	0.002087259434	0.133670041739	0.131582782305
  35	0.002093620166	0.133670010484	0.131576390318
  37	0.002100577504	0.133669982852	0.131569405348
  39	0.002108213207	0.133669959163	0.131561745956
  41	0.002116620756	0.133669938801	0.131553318044
  43	0.002125907396	0.133669919750	0.131544012354
  45	0.002136196567	0.133669908372	0.131533711805
  47	0.002147630808	0.133669905994	0.131522275186
  49	0.002160375242	0.133669907659	0.131509532418
  51	0.002174621779	0.133669940879	0.131495319100
  53	0.002190594144	0.133669986983	0.131479392838
  55	0.002208553991	0.133670066901	0.131461512910
  57	0.002228808195	0.133670154122	0.131441345926
  59	0.002251717672	0.133670242019	0.131418524347
  61	0.002277707848	0.133670366423	0.131392658575
  63	0.002307280792	0.133670478610	0.131363197817
  65	0.002341028892	0.133670524711	0.131329495818
  67	0.002379649273	0.133670683584	0.131291034311
  69	0.002423957273	0.133671057062	0.131247099789
  71	0.002474898129	0.133671515575	0.131196617446
  73	0.002533559023	0.133672054520	0.131138495497
  75	0.002601640379	0.133672654661	0.131071014282
  77	0.002680971030	0.133672754810	0.130991783780
  79	0.002773819319	0.133673696338	0.130899877019
  81	0.002881825560	0.133673939070	0.130792113510
  83	0.003007793231	0.133670157125	0.130662363894
  85	0.003150891733	0.133671265418	0.130520373685
  87	0.003314391150	0.133668150054	0.130353758903
  89	0.003503669349	0.133667063268	0.130163393919
  91	0.003722290634	0.133667432471	0.129945141837
  93	0.003968795273	0.133666555283	0.129697760010
  95	0.004252440687	0.133665979208	0.129413538521
  97	0.004576556556	0.133665902994	0.129089346438
  99	0.004938158614	0.133666529808	0.128728371195
 101	0.005345237110	0.133665987163	0.128320750053
 103	0.005805599911	0.133665822739	0.127860222828
 105	0.006319808909	0.133665304162	0.127345495253
 107	0.006892290498	0.133665473045	0.126773182546
 109	0.007558987463	0.133663560955	0.126104573493
 111	0.008324252961	0.133663609294	0.125339356333
 113	0.009195203696	0.133663564588	0.124468360892
 115	0.010226359754	0.133663710997	0.123437351243
 117	0.011485211834	0.133663885068	0.122178673234
 119	0.013012049507	0.133663996902	0.120651947395
 121	0.014793387498	0.133664354600	0.118870967102
 123	0.016803212476	0.133665031441	0.116861818964
 125	0.019115214268	0.133665553378	0.114550339110
 127	0.021744647182	0.133666751124	0.111922103943
 129	0.024694866349	0.133667029759	0.108972163410
 131	0.028169246672	0.133668211523	0.105498964851
 133	0.032287813342	0.133670764058	0.101382950716
 135	0.037127333251	0.133670787123	0.096543453872
 137	0.042669016688	0.133672277877	0.091003261189
 139	0.048735087006	0.133671522592	0.084936435586
 141	0.055115936497	0.133670216972	0.078554280476
 143	0.061129187079	0.133670976378	0.072541789299
 145	0.066563124821	0.133671247510	0.067108122689
 147	0.071282489081	0.133671824291	0.062389335211
 149	0.075002297321	0.133673308255	0.058671010934
 151	0.077677169992	0.133673752039	0.055996582047
 153	0.079603243663	0.133674062642	0.054070818980
 155	0.080981874637	0.133676191822	0.052694317185
 157	0.081947498393	0.133677590764	0.051730092372
 159	0.082675001373	0.133676234782	0.051001233408
 161	0.083228987925	0.133677579668	0.050448591743
 163	0.083690438279	0.133678145315	0.049987707036
 165	0.084089047959	0.133679541726	0.049590493767
 167	0.084434322430	0.133682752095	0.049248429666
 169	0.084740843026	0.133686148867	0.048945305841
 171	0.085021289284	0.133688159377	0.048666870093
 173	0.085297836890	0.133684654703	0.048386817813
 175	0.085538729448	0.133685276905	0.048146547456
 177	0.085747802993	0.133688741887	0.047940938893
 179	0.085952791646	0.133688309357	0.047735517711
 181	0.086142368519	0.133687824820	0.047545456301
 183	0.086316566827	0.133687761519	0.047371194692
 185	0.086477864999	0.133690061715	0.047212196716
 187	0.086665238166	0.133684009770	0.047018771603
 189	0.086818717298	0.133684192898	0.046865475600
 191	0.086953973956	0.133685942062	0.046731968106
 193	0.087093207561	0.133685407190	0.046592199629
 195	0.087217906366	0.133688989137	0.046471082771
 197	0.087348327406	0.133689450309	0.046341122904
 199	0.087472871160	0.133688904994	0.046216033834
 201	0.087593338403	0.133687651987	0.046094313584
 203	0.087711572545	0.133687213900	0.045975641355
 205	0.087828446312	0.133687106936	0.045858660624
 207	0.087942492906	0.133687409691	0.045744916785
 209	0.088054859372	0.133687152465	0.045632293094
 211	0.088164677111	0.133688016085	0.045523338974
 213	0.088272935396	0.133688798057	0.045415862661
 215	0.088380532160	0.133689602523	0.045309070363
 217	0.088485929019	0.133690957091	0.045205028072
 219	0.088603767454	0.133688687557	0.045084920103
 221	0.088712955522	0.133687674814	0.044974719292
 223	0.088820230186	0.133687001277	0.044866771090
 225	0.088924609634	0.133689501364	0.044764891730
 227	0.089028725034	0.133690284689	0.044661559654
 229	0.089137176328	0.133685782111	0.044548605783
 231	0.089234573769	0.133685211834	0.044450638065
 233	0.089337101802	0.133685513175	0.044348411373
 235	0.089439814660	0.133685623886	0.044245809227
 237	0.089543014323	0.133685344009	0.044142329685
 239	0.089646202164	0.133686083267	0.044039881104
 241	0.089753170405	0.133685229707	0.043932059302
 243	0.089855524349	0.133685685019	0.043830160670
 245	0.089954965635	0.133687458528	0.043732492894
 247	0.090054330152	0.133688330571	0.043634000419
 249	0.090154540992	0.133687548968	0.043533007976
 251	0.090256050236	0.133686510682	0.043430460445
 253	0.090358419421	0.133685525626	0.043327106205
 255	0.090460307665	0.133685016168	0.043224708503
 257	0.090560127708	0.133685023849	0.043124896140
 259	0.090664004571	0.133683728816	0.043019724245
 261	0.090768552968	0.133682183913	0.042913630945
 263	0.090871492845	0.133681443469	0.042809950624
 265	0.090974272091	0.133680610033	0.042706337942
 267	0.091075981251	0.133680307383	0.042604326133
 269	0.091176251328	0.133682144655	0.042505893327
 271	0.091277704465	0.133682546188	0.042404841723
 273	0.091380376223	0.133683025939	0.042302649716
 275	0.091484194169	0.133682929512	0.042198735343
 277	0.091587891102	0.133683927793	0.042096036691
 279	0.091691431305	0.133684565630	0.041993134325
 281	0.091793857031	0.133684200801	0.041890343770
 283	0.091898479726	0.133682137321	0.041783657595
 285	0.092004467093	0.133682209630	0.041677742537
 287	0.092110805728	0.133683288405	0.041572482678
 289	0.092218607410	0.133684729164	0.041466121754
 291	0.092328580363	0.133685232963	0.041356652599
 293	0.092437884852	0.133685703069	0.041247818218
 295	0.092547467919	0.133687260346	0.041139792427
 297	0.092658630103	0.133687565935	0.041028935832
 299	0.092767445804	0.133687174410	0.040919728606
 301	0.092879689811	0.133687491870	0.040807802059
 303	0.092992009155	0.133687743036	0.040695733880
 305	0.093105964304	0.133687673053	0.040581708749
 307	0.093211948510	0.133687565514	0.040475617004
 309	0.093325513518	0.133686741455	0.040361227937
 311	0.093454240569	0.133685486471	0.040231245902
 313	0.093573821275	0.133684599383	0.040110778108
 315	0.093695024356	0.133684629089	0.039989604732
 317	0.093816096514	0.133686485085	0.039870388571
 319	0.093939347251	0.133687309101	0.039747961850
 321	0.094064847824	0.133687412502	0.039622564678
 323	0.094191771366	0.133687805996	0.039496034630
 325	0.094319501442	0.133689873332	0.039370371890
 327	0.094452177646	0.133687339941	0.039235162295
 329	0.094587971839	0.133686578804	0.039098606965
 331	0.094726082728	0.133686352839	0.038960270111
 333	0.094862595638	0.133688281235	0.038825685598
 335	0.095007468981	0.133686429990	0.038678961009
 337	0.095151578546	0.133688300763	0.038536722217
 339	0.095295200640	0.133690894093	0.038395693453
 341	0.095437378469	0.133696259611	0.038258881141
 343	0.095597029433	0.133690602431	0.038093572998
 345	0.095742770473	0.133693032905	0.037950262432
 347	0.095891515633	0.133693443616	0.037801927984
 349	0.096011647105	0.133700853793	0.037689206688
 351	0.096153568166	0.133698764505	0.037545196338
 353	0.096285560938	0.133698042319	0.037412481381
 355	0.096441986402	0.133697122390	0.037255135989
 357	0.096599595885	0.133695376927	0.037095781042
 359	0.096749411512	0.133695994675	0.036946583163
 361	0.096898476884	0.133697535927	0.036799059043
 363	0.097036027135	0.133702956979	0.036666929844
 365	0.097179281973	0.133706005043	0.036526723070
 367	0.097325518732	0.133703298164	0.036377779432
 369	0.097468240776	0.133704871476	0.036236630700
 371	0.097625660989	0.133703557156	0.036077896167
 373	0.097775525766	0.133706810033	0.035931284267
 375	0.097920675737	0.133708815956	0.035788140218
 377	0.098065540037	0.133707711511	0.035642171474
 379	0.098205173368	0.133708552193	0.035503378825
 381	0.098342425717	0.133708964152	0.035366538435
 383	0.098467239877	0.133711403470	0.035244163593
 385	0.098589721239	0.133711352668	0.035121631428
 387	0.098710393998	0.133716039840	0.035005645842
 389	0.098847073480	0.133712859681	0.034865786201
 391	0.098973926058	0.133712582677	0.034738656619
 393	0.099097516317	0.133709438046	0.034611921729
 395	0.099221269758	0.133709357790	0.034488088032
 397	0.099332972031	0.133711699495	0.034378727464
 399	0.099451615090	0.133706950946	0.034255335856
 401	0.099565117047	0.133710294100	0.034145177054
 403	0.099677418731	0.133709322136	0.034031903405
 405	0.099789950766	0.133706632720	0.033916681955
 407	0.099912481961	0.133703204569	0.033790722608
 409	0.100022266705	0.133705524643	0.033683257938
 411	0.100130381325	0.133707873117	0.033577491792
 413	0.100237735202	0.133711222749	0.033473487547
 415	0.100345302783	0.133715064637	0.033369761855
 417	0.100454391875	0.133715448571	0.033261056696
 419	0.100561621358	0.133716173172	0.033154551814
 421	0.100662387608	0.133722774875	0.033060387267
 423	0.100764574668	0.133725652400	0.032961077732
 425	0.100869644576	0.133725002255	0.032855357680
 427	0.100970955213	0.133729855001	0.032758899788
 429	0.101074600619	0.133728188225	0.032653587605
 431	0.101179820817	0.133726377744	0.032546556927
 433	0.101282972124	0.133726411714	0.032443439590
 435	0.101386036590	0.133723877832	0.032337841242
 437	0.101478582551	0.133726491104	0.032247908554
 439	0.101572346076	0.133728098462	0.032155752386
 441	0.101669642673	0.133726105586	0.032056462913
 443	0.101765158658	0.133726388466	0.031961229808
 445	0.101872950988	0.133728578118	0.031855627130
 447	0.101976357314	0.133727278670	0.031750921356
 449	0.102075363819	0.133728419555	0.031653055736
 451	0.102157813032	0.133729092864	0.031571279832
 453	0.102230761731	0.133732963012	0.031502201281
 455	0.102317990469	0.133733418602	0.031415428133
 457	0.102417751466	0.133739588106	0.031321836640
 459	0.102497121207	0.133748889929	0.031251768722
 461	0.102581917865	0.133747646035	0.031165728170
 463	0.102668972449	0.133746228645	0.031077256195
 465	0.102767012117	0.133739456430	0.030972444313
 467	0.102859006677	0.133733317583	0.030874310906
 469	0.102952006884	0.133727193113	0.030775186230
 471	0.103044847672	0.133725029107	0.030680181434
 473	0.103136110665	0.133726155797	0.030590045132
 475	0.103237710384	0.133725011880	0.030487301496
 477	0.103329458006	0.133728801294	0.030399343289
 479	0.103416735309	0.133737860067	0.030321124758
 481	0.103512775808	0.133730913389	0.030218137581
 483	0.103605993487	0.133734098709	0.030128105222
 485	0.103701482888	0.133733045512	0.030031562624
 487	0.103795145158	0.133731920191	0.029936775032
 489	0.103889049551	0.133730078482	0.029841028931
 491	0.103987028935	0.133732483753	0.029745454818
 493	0.104084232064	0.133730644149	0.029646412085
 495	0.104180601764	0.133725821674	0.029545219910
 497	0.104263976250	0.133727092680	0.029463116429
 499	0.104356404788	0.133725905699	0.029369500911
 501	0.104449912708	0.133725191682	0.029275278974
 503	0.104538282268	0.133727529905	0.029189247637
 505	0.104619522839	0.133728516907	0.029108994068
 507	0.104712254936	0.133726086542	0.029013831606
 509	0.104801822309	0.133727593124	0.028925770815
 511	0.104907122785	0.133723591283	0.028816468498
 513	0.105008823167	0.133722066607	0.028713243440
 515	0.105099396064	0.133724682087	0.028625286023
 517	0.105193667550	0.133725027942	0.028531360392
 519	0.105288677046	0.133726127806	0.028437450760
 521	0.105370978603	0.133732618622	0.028361640019
 523	0.105470086890	0.133729093665	0.028259006775
 525	0.105558220412	0.133730078100	0.028171857688
 527	0.105647351703	0.133728227703	0.028080876001
 529	0.105731336755	0.133741385819	0.028010049064
 531	0.105820910529	0.133738353225	0.027917442696
 533	0.105912725092	0.133740510407	0.027827785316
 535	0.106005798467	0.133740422560	0.027734624093
 537	0.106095793618	0.133739620135	0.027643826516
 539	0.106185808007	0.133739555306	0.027553747299
 541	0.106283050556	0.133732122897	0.027449072340
 543	0.106371981352	0.133738414697	0.027366433345
 545	0.106459398145	0.133740215741	0.027280817597
 547	0.106552107882	0.133727166117	0.027175058236
 549	0.106646601270	0.133725950656	0.027079349385
 551	0.106736230194	0.133728461329	0.026992231134
 553	0.106815355089	0.133731639228	0.026916284139
 555	0.106893967084	0.133730063700	0.026836096617
 557	0.106968604949	0.133732302173	0.026763697223
 559	0.107049175049	0.133728348034	0.026679172984
 561	0.107130491974	0.133729042290	0.026598550316
 563	0.107209443914	0.133730454907	0.026521010993
 565	0.107286599216	0.133733359092	0.026446759877
 567	0.107366461275	0.133734441639	0.026367980365
 569	0.107453001220	0.133716921332	0.026263920112
 571	0.107535380481	0.133719408647	0.026184028167
 573	0.107619396965	0.133721494731	0.026102097767
 575	0.107689796388	0.133731943719	0.026042147331
 577	0.107769182611	0.133726361951	0.025957179340
 579	0.107850410281	0.133724247611	0.025873837330
 581	0.107913325041	0.133728337064	0.025815012023
 583	0.107988117824	0.133726427901	0.025738310078
 585	0.108059941125	0.133728664469	0.025668723344
 587	0.108158735434	0.133718767056	0.025560031621
 589	0.108226089082	0.133738074293	0.025511985211
 591	0.108282181124	0.133736579083	0.025454397959
 593	0.108334583548	0.133742337076	0.025407753529
 595	0.108395330664	0.133739258241	0.025343927576
 597	0.108467965636	0.133732988824	0.025265023188
 599	0.108529838351	0.133730326637	0.025200488287
 601	0.108591501086	0.133729877314	0.025138376228
 603	0.108648273892	0.133738209396	0.025089935503
 605	0.108711572685	0.133733968464	0.025022395779
 607	0.108774124338	0.133733886476	0.024959762138
 609	0.108837758870	0.133734371161	0.024896612290
 611	0.108902616382	0.133734258606	0.024831642224
 613	0.108969921201	0.133732865983	0.024762944782
 615	0.109039741518	0.133731189266	0.024691447748
 617	0.109112247706	0.133730940691	0.024618692985
 619	0.109199789480	0.133730793660	0.024531004180
 621	0.109278481115	0.133731599858	0.024453118743
 623	0.109353624551	0.133728213576	0.024374589025
 625	0.109425634245	0.133726700293	0.024301066048
 627	0.109497473668	0.133726302970	0.024228829302
 629	0.109579640630	0.133735583177	0.024155942547
 631	0.109618810141	0.133742112176	0.024123302035
 633	0.109686429346	0.133733370461	0.024046941115
 635	0.109757472095	0.133730720199	0.023973248104
 637	0.109826745660	0.133731082518	0.023904336859
 639	0.109894401350	0.133733617253	0.023839215903
 641	0.109948018755	0.133745006034	0.023796987279
 643	0.110025813525	0.133746239190	0.023720425665
 645	0.110104069478	0.133732577107	0.023628507630
 647	0.110165958669	0.133731184138	0.023565225469
 649	0.110239906541	0.133733855898	0.023493949357
 651	0.110311259083	0.133736508372	0.023425249289
 653	0.110376639426	0.133740405178	0.023363765752
 655	0.110446114853	0.133739532673	0.023293417820
 657	0.110522268828	0.133738017582	0.023215748753
 659	0.110580149968	0.133750813654	0.023170663686
 661	0.110646859738	0.133754736875	0.023107877137
 663	0.110724770382	0.133748198137	0.023023427755
 665	0.110817763540	0.133744597673	0.022926834133
 667	0.110893798828	0.133741056216	0.022847257388
 669	0.110951521043	0.133742975998	0.022791454955
 671	0.111010183964	0.133743340115	0.022733156150
 673	0.111070574966	0.133741222956	0.022670647990
 675	0.111143662028	0.133740620379	0.022596958351
 677	0.111201971600	0.133740350912	0.022538379312
 679	0.111261386316	0.133739138148	0.022477751832
 681	0.111323814628	0.133737530353	0.022413715725
 683	0.111388931918	0.133736107017	0.022347175099
 685	0.111450845416	0.133738416863	0.022287571447
 687	0.111501535034	0.133737768185	0.022236233151
 689	0.111553921342	0.133750008179	0.022196086836
 691	0.111585662272	0.133756126151	0.022170463879
 693	0.111637554516	0.133755834662	0.022118280146
 695	0.111684887341	0.133754795234	0.022069907894
 697	0.111755291023	0.133754059885	0.021998768862
 699	0.111811128248	0.133753728754	0.021942600506
 701	0.111883080053	0.133749956685	0.021866876632
 703	0.111953681320	0.133748416847	0.021794735526
 705	0.112009049318	0.133749126306	0.021740076988
 707	0.112061897394	0.133750180508	0.021688283114
 709	0.112114623711	0.133751212321	0.021636588609
 711	0.112166777130	0.133751924353	0.021585147223
 713	0.112219288024	0.133752814069	0.021533526045
 715	0.112248142689	0.133758956649	0.021510813960
 717	0.112336536961	0.133751574666	0.021415037704
 719	0.112398502522	0.133751818317	0.021353315795
 721	0.112450261549	0.133754747276	0.021304485727
 723	0.112515780670	0.133754269302	0.021238488632
 725	0.112566710426	0.133759689592	0.021192979166
 727	0.112597011347	0.133773260055	0.021176248708
 729	0.112634403296	0.133776525176	0.021142121880
 731	0.112686491888	0.133771241813	0.021084749925
 733	0.112735570444	0.133772939257	0.021037368812
 735	0.112765865674	0.133780297797	0.021014432123
 737	0.112811673824	0.133779242373	0.020967568549
 739	0.112884872824	0.133768856735	0.020883983912
 741	0.112944238952	0.133763607722	0.020819368770
 743	0.112998950827	0.133759245566	0.020760294739
 745	0.113070374136	0.133752639025	0.020682264889
 747	0.113127390510	0.133756594630	0.020629204120
 749	0.113191528674	0.133752725412	0.020561196737
 751	0.113242850416	0.133753328498	0.020510478082
 753	0.113287286924	0.133755896310	0.020468609386
 755	0.113336794065	0.133740280239	0.020403486174
 757	0.113378114140	0.133743319133	0.020365204994
 759	0.113422910435	0.133744172805	0.020321262370
 761	0.113464747642	0.133747423696	0.020282676054
 763	0.113511618748	0.133749002546	0.020237383798
 765	0.113581139963	0.133737448826	0.020156308863
 767	0.113624770183	0.133737440349	0.020112670166
 769	0.113646349808	0.133742640008	0.020096290200
 771	0.113686526650	0.133742441439	0.020055914789
 773	0.113726404515	0.133744913970	0.020018509455
 775	0.113760182626	0.133761938055	0.020001755430
 777	0.113793757409	0.133765916952	0.019972159543
 779	0.113832111164	0.133766546632	0.019934435468
 781	0.113874450264	0.133759567132	0.019885116868
 783	0.113918878793	0.133756128577	0.019837249784
 785	0.113961913939	0.133753436820	0.019791522881
 787	0.114004450059	0.133749153826	0.019744703767
 789	0.114044314150	0.133748872800	0.019704558650
 791	0.114082195399	0.133750216970	0.019668021571
 793	0.114143131942	0.133736350217	0.019593218275
 795	0.114171945246	0.133752436170	0.019580490924
 797	0.114206317685	0.133756967986	0.019550650302
 799	0.114258131709	0.133756995831	0.019498864122
 801	0.114293324011	0.133755432459	0.019462108447
 803	0.114332433100	0.133749857726	0.019417424625
 805	0.114367757138	0.133745820234	0.019378063095
 807	0.114397398318	0.133745543105	0.019348144788
 809	0.114432029285	0.133746127907	0.019314098621
 811	0.114453496370	0.133754425216	0.019300928846
 813	0.114511419217	0.133753904212	0.019242484995
 815	0.114550039837	0.133749625524	0.019199585687
 817	0.114581950392	0.133749478971	0.019167528579
 819	0.114615897648	0.133752056117	0.019136158469
 821	0.114650364741	0.133751448389	0.019101083649
 823	0.114688159715	0.133749158216	0.019060998501
 825	0.114724121764	0.133749511427	0.019025389663
 827	0.114771518011	0.133743437049	0.018971919038
 829	0.114812301306	0.133743310516	0.018931009211
 831	0.114849846195	0.133742641703	0.018892795508
 833	0.114885836924	0.133742908468	0.018857071544
 835	0.114920501895	0.133744081007	0.018823579113
 837	0.114951076545	0.133740600642	0.018789524097
 839	0.114983018332	0.133743266830	0.018760248499
 841	0.115000676270	0.133746611270	0.018745935000
 843	0.115030247387	0.133748655206	0.018718407819
 845	0.115061745864	0.133750337152	0.018688591288
 847	0.115092782260	0.133751921283	0.018659139024
 849	0.115112958306	0.133757798925	0.018644840618
 851	0.115145814046	0.133756911500	0.018611097455
 853	0.115190683422	0.133754160724	0.018563477302
 855	0.115223552122	0.133755172998	0.018531620875
 857	0.115268537806	0.133742864360	0.018474326554
 859	0.115306572557	0.133741838643	0.018435266087
 861	0.115331443673	0.133752183801	0.018420740128
 863	0.115363329913	0.133749502525	0.018386172611
 865	0.115396781266	0.133749330476	0.018352549210
 867	0.115422472875	0.133753010898	0.018330538023
 869	0.115454276627	0.133750264996	0.018295988369
 871	0.115501816764	0.133747218490	0.018245401726
 873	0.115542629709	0.133742690907	0.018200061198
 875	0.115578949317	0.133743519509	0.018164570192
 877	0.115611687318	0.133744804047	0.018133116728
 879	0.115642573516	0.133744891268	0.018102317752
 881	0.115678129609	0.133743500176	0.018065370567
 883	0.115710353216	0.133743643684	0.018033290469
 885	0.115732384279	0.133746935034	0.018014550755
 887	0.115764269595	0.133744153577	0.017979883983
 889	0.115769826119	0.133749047179	0.017979221059
 891	0.115786288509	0.133748226442	0.017961937933
 893	0.115831862548	0.133742259399	0.017910396851
 895	0.115874419906	0.133732237891	0.017857817985
 897	0.115907244152	0.133732653058	0.017825408905
 899	0.115928633294	0.133734979504	0.017806346210
 901	0.115978785848	0.133729430875	0.017750645027
 903	0.116008922846	0.133732698050	0.017723775205
 905	0.116048608423	0.133729519859	0.017680911436
 907	0.116077269275	0.133733305133	0.017656035857
 909	0.116106250162	0.133735190758	0.017628940595
 911	0.116139467844	0.133732183768	0.017592715923
 913	0.116172170148	0.133731499749	0.017559329601
 915	0.116183806510	0.133746048611	0.017562242101
 917	0.116198785581	0.133748924513	0.017550138931
 919	0.116212851717	0.133752661082	0.017539809364
 921	0.116247761742	0.133747936315	0.017500174573
 923	0.116270193060	0.133750751304	0.017480558243
 925	0.116309852911	0.133746852833	0.017436999921
 927	0.116337102790	0.133748672617	0.017411569828
 929	0.116355705015	0.133747832472	0.017392127457
 931	0.116376594614	0.133753640349	0.017377045736
 933	0.116420329652	0.133755616134	0.017335286482
 935	0.116439642653	0.133762920843	0.017323278190
 937	0.116481726328	0.133756677504	0.017274951176
 939	0.116517996924	0.133754572900	0.017236575976
 941	0.116536461076	0.133763246667	0.017226785590
 943	0.116565371634	0.133764307280	0.017198935646
 945	0.116602668753	0.133760413790	0.017157745037
 947	0.116608465880	0.133767676964	0.017159211084
 949	0.116641331616	0.133763648068	0.017122316452
 951	0.116666761158	0.133766090781	0.017099329623
 953	0.116690233419	0.133770281034	0.017080047615
 955	0.116713561102	0.133771866137	0.017058305034
 957	0.116740318499	0.133771767202	0.017031448703
 959	0.116766734037	0.133771337990	0.017004603952
 961	0.116822806627	0.133766149888	0.016943343261
 963	0.116853032887	0.133768936485	0.016915903598
 965	0.116880772466	0.133773925405	0.016893152939
 967	0.116904383470	0.133779120093	0.016874736623
 969	0.116931346234	0.133781628531	0.016850282297
 971	0.116958437107	0.133783395136	0.016824958028
 973	0.116999834393	0.133777953028	0.016778118635
 975	0.117028283316	0.133781040629	0.016752757313
 977	0.117057922261	0.133777322072	0.016719399811
 979	0.117086372842	0.133777738487	0.016691365644
 981	0.117101282229	0.133783503982	0.016682221753
 983	0.117116721737	0.133786917030	0.016670195293
 985	0.117144713496	0.133785282037	0.016640568541
 987	0.117174555283	0.133782559006	0.016608003723
 989	0.117202110643	0.133776642424	0.016574531781
 991	0.117232166404	0.133775000704	0.016542834300
 993	0.117262988391	0.133770735417	0.016507747026
 995	0.117296165602	0.133764048982	0.016467883380
 997	0.117328578949	0.133758777813	0.016430198864
 999	0.117358430385	0.133756709441	0.016398279056
1001	0.117387493425	0.133756520349	0.016369026923
1003	0.117415530431	0.133756815927	0.016341285496
1005	0.117444162238	0.133756261657	0.016312099419
1007	0.117481933038	0.133741413150	0.016259480113
1009	0.117511944555	0.133742196791	0.016230252236
1011	0.117538072537	0.133742504247	0.016204431710
1013	0.117565390490	0.133742095058	0.016176704569
1015	0.117593211067	0.133742862674	0.016149651607
1017	0.117621574296	0.133743298076	0.016121723780
1019	0.117649991929	0.133743669987	0.016093678058
1021	0.117679412317	0.133743821481	0.016064409164
1023	0.117691664351	0.133746227316	0.016054562965
1025	0.117715862087	0.133747218401	0.016031356314
1027	0.117738874841	0.133743075384	0.016004200543
1029	0.117773086293	0.133743648406	0.015970562113
1031	0.117792442379	0.133751496681	0.015959054302
1033	0.117826754802	0.133746626408	0.015919871607
1035	0.117860037705	0.133747168576	0.015887130871
1037	0.117892594595	0.133746696516	0.015854101920
1039	0.117920993849	0.133746807934	0.015825814085
1041	0.117948099688	0.133746804319	0.015798704631
1043	0.117958511832	0.133749382152	0.015790870320
1045	0.117983364786	0.133748320139	0.015764955352
1047	0.118020327244	0.133735297543	0.015714970299
1049	0.118051563452	0.133732788006	0.015681224555
1051	0.118095512236	0.133729843941	0.015634331705
1053	0.118129344496	0.133738209400	0.015608864904
1055	0.118167141426	0.133728895407	0.015561753981
1057	0.118187359954	0.133740115655	0.015552755701
1059	0.118210503305	0.133742231218	0.015531727913
1061	0.118236145976	0.133747218807	0.015511072830
1063	0.118287233799	0.133736876563	0.015449642764
1065	0.118320727407	0.133726704186	0.015405976779
1067	0.118342462477	0.133730336251	0.015387873773
1069	0.118363124397	0.133739545457	0.015376421060
1071	0.118389586687	0.133741875102	0.015352288415
1073	0.118415930711	0.133744365388	0.015328434677
1075	0.118450018646	0.133741738090	0.015291719444
1077	0.118477594745	0.133741764751	0.015264170005
1079	0.118479331378	0.133747981132	0.015268649754
1081	0.118496054378	0.133756148354	0.015260093976
1083	0.118525550869	0.133742799890	0.015217249021
1085	0.118554697757	0.133739210832	0.015184513076
1087	0.118595296244	0.133733217983	0.015137921740
1089	0.118622361025	0.133733157198	0.015110796173
1091	0.118647386801	0.133736466974	0.015089080173
1093	0.118670937273	0.133745580733	0.015074643460
1095	0.118683795221	0.133751718471	0.015067923250
1097	0.118693287025	0.133744300435	0.015051013410
1099	0.118713958999	0.133745463400	0.015031504401
1101	0.118751508177	0.133744444342	0.014992936165
1103	0.118793317014	0.133742851365	0.014949534351
1105	0.118820230991	0.133742487939	0.014922256948
1107	0.118845615057	0.133741910885	0.014896295828
1109	0.118855054731	0.133745849289	0.014890794558
1111	0.118880660741	0.133744335123	0.014863674382
1113	0.118902432907	0.133745905249	0.014843472342
1115	0.118925085218	0.133748528834	0.014823443615
1117	0.118946639427	0.133755325476	0.014808686050
1119	0.118977238796	0.133748660593	0.014771421797
1121	0.118988393569	0.133753954468	0.014765560899
1123	0.119008723893	0.133748122563	0.014739398670
1125	0.119032209699	0.133745438605	0.014713228906
1127	0.119046320997	0.133764543218	0.014718222221
1129	0.119066429074	0.133763271980	0.014696842905
1131	0.119104530582	0.133758282569	0.014653751988
1133	0.119137603317	0.133766810157	0.014629206840
1135	0.119171030372	0.133758125902	0.014587095531
1137	0.119198322900	0.133759702767	0.014561379867
1139	0.119232795976	0.133748795967	0.014515999991
1141	0.119258222710	0.133748696161	0.014490473451
1143	0.119269325403	0.133751278752	0.014481953349
1145	0.119290452780	0.133748485848	0.014458033067
1147	0.119335175980	0.133739007147	0.014403831167
1149	0.119344705784	0.133744912239	0.014400206455
1151	0.119362559726	0.133747988546	0.014385428820
1153	0.119382938629	0.133749625783	0.014366687153
1155	0.119404254041	0.133750460943	0.014346206903
1157	0.119425096629	0.133751344014	0.014326247385
1159	0.119428566520	0.133757240330	0.014328673810
1161	0.119458189898	0.133754151729	0.014295961831
1163	0.119479323118	0.133753100578	0.014273777460
1165	0.119501057948	0.133751767676	0.014250709728
1167	0.119508791156	0.133756829092	0.014248037936
1169	0.119527693321	0.133757343723	0.014229650402
1171	0.119543478009	0.133761188619	0.014217710611
1173	0.119558971778	0.133764483468	0.014205511689
1175	0.119591026160	0.133762932051	0.014171905892
1177	0.119611695970	0.133763752917	0.014152056947
1179	0.119633101739	0.133764351724	0.014131249986
1181	0.119665018100	0.133759898061	0.014094879961
1183	0.119677119304	0.133778799207	0.014101679903
1185	0.119694030927	0.133773214579	0.014079183652
1187	0.119712588566	0.133772351582	0.014059763016
1189	0.119730450573	0.133773229769	0.014042779196
1191	0.119748034136	0.133773483499	0.014025449363
1193	0.119766239786	0.133772274085	0.014006034299
1195	0.119785895184	0.133768851891	0.013982956707
1197	0.119806001244	0.133765807992	0.013959806748
1199	0.119812836288	0.133771154770	0.013958318481
1201	0.119830516921	0.133767956569	0.013937439648
1203	0.119848311858	0.133765941892	0.013917630034
1205	0.119848536583	0.133765978032	0.013917441449
1207	0.119860389112	0.133768840171	0.013908451059
1209	0.119874653151	0.133770063853	0.013895410702
1211	0.119890495014	0.133768312389	0.013877817375
1213	0.119907170505	0.133766689661	0.013859519156
1215	0.119933141143	0.133758501206	0.013825360063
1217	0.119951773547	0.133758601833	0.013806828286
1219	0.119969298529	0.133758084884	0.013788786354
1221	0.119986434692	0.133757324795	0.013770890103
1223	0.120003192781	0.133757311259	0.013754118478
1225	0.120030435943	0.133755238058	0.013724802115
1227	0.120051143745	0.133756940351	0.013705796606
1229	0.120064907277	0.133760505107	0.013695597830
1231	0.120063993660	0.133768935823	0.013704942164
1233	0.120080176784	0.133761861142	0.013681684358
1235	0.120100156538	0.133747061551	0.013646905013
1237	0.120108401284	0.133752738231	0.013644336947
1239	0.120121434421	0.133749927143	0.013628492722
1241	0.120133075163	0.133751370341	0.013618295177
1243	0.120166198354	0.133748776769	0.013582578415
1245	0.120182697795	0.133748472181	0.013565774386
1247	0.120197129832	0.133749448053	0.013552318221
1249	0.120213059246	0.133750048523	0.013536989277
1251	0.120229793148	0.133750457976	0.013520664828
1253	0.120244783142	0.133751360188	0.013506577046
1255	0.120251307520	0.133768674940	0.013517367421
1257	0.120263892475	0.133770483510	0.013506591036
1259	0.120273045889	0.133780140314	0.013507094425
1261	0.120284342454	0.133783707238	0.013499364784
1263	0.120298566930	0.133782491084	0.013483924155
1265	0.120313092678	0.133780448496	0.013467355818
1267	0.120326434841	0.133780291501	0.013453856660
1269	0.120340131687	0.133778673529	0.013438541842
1271	0.120353683869	0.133778556030	0.013424872160
1273	0.120365015497	0.133780183698	0.013415168201
1275	0.120395163805	0.133758684799	0.013363520993
1277	0.120399059256	0.133764647474	0.013365588218
1279	0.120410363434	0.133767220603	0.013356857169
1281	0.120427975553	0.133762501184	0.013334525631
1283	0.120439840377	0.133768995742	0.013329155365
1285	0.120448406049	0.133768078386	0.013319672336
1287	0.120459846654	0.133766887898	0.013307041243
1289	0.120472993009	0.133765165718	0.013292172709
1291	0.120487039138	0.133762545342	0.013275506204
1293	0.120513163017	0.133758992181	0.013245829164
1295	0.120518991782	0.133765353389	0.013246361606
1297	0.120537064841	0.133762737225	0.013225672385
1299	0.120541858873	0.133766951061	0.013225092187
1301	0.120557890448	0.133777430382	0.013219539934
1303	0.120574669280	0.133773460268	0.013198790989
1305	0.120582044261	0.133774307146	0.013192262885
1307	0.120597585234	0.133770454568	0.013172869334
1309	0.120610917737	0.133769658138	0.013158740401
1311	0.120620665000	0.133770930911	0.013150265911
1313	0.120630902270	0.133770643895	0.013139741624
1315	0.120640785146	0.133771727464	0.013130942318
1317	0.120640950620	0.133773947849	0.013132997229
1319	0.120650453790	0.133769605452	0.013119151662
1321	0.120662845172	0.133766940431	0.013104095259
1323	0.120674425235	0.133768159020	0.013093733785
1325	0.120697732849	0.133764222388	0.013066489539
1327	0.120705747213	0.133769046261	0.013063299048
1329	0.120716637085	0.133767710530	0.013051073445
1331	0.120729337936	0.133766629389	0.013037291453
1333	0.120729420911	0.133768936396	0.013039515485
1335	0.120738765069	0.133769237045	0.013030471976
1337	0.120747931406	0.133769432700	0.013021501294
1339	0.120767606932	0.133763951073	0.012996344141
1341	0.120776070124	0.133765933637	0.012989863513
1343	0.120784348500	0.133766031375	0.012981682875
1345	0.120791416930	0.133766908510	0.012975491580
1347	0.120806994225	0.133765300443	0.012958306218
1349	0.120819198005	0.133766025486	0.012946827481
1351	0.120829381544	0.133766283341	0.012936901798
1353	0.120837872246	0.133767027212	0.012929154965
1355	0.120846164333	0.133767468774	0.012921304441
1357	0.120864014653	0.133765251079	0.012901236427
1359	0.120872531999	0.133775161542	0.012902629543
1361	0.120881373965	0.133774691264	0.012893317299
1363	0.120889862067	0.133776568869	0.012886706802
1365	0.120898854636	0.133777306619	0.012878451983
1367	0.120909373185	0.133774360575	0.012864987389
1369	0.120918157842	0.133775157467	0.012856999624
1371	0.120926041795	0.133775597213	0.012849555418
1373	0.120943595192	0.133767682086	0.012824086894
1375	0.120950449010	0.133776197529	0.012825748518
1377	0.120963000300	0.133765718358	0.012802718058
1379	0.120958315677	0.133767255111	0.012808939434
1381	0.120967288731	0.133767157065	0.012799868334
1383	0.120971173124	0.133776933736	0.012805760612
1385	0.120969419161	0.133767114172	0.012797695010
1387	0.120991678764	0.133762939387	0.012771260623
1389	0.121000708174	0.133761345039	0.012760636866
1391	0.121006130420	0.133756045589	0.012749915169
1393	0.121012160783	0.133761204175	0.012749043392
1395	0.121024169836	0.133759531861	0.012735362025
1397	0.121048371869	0.133754330765	0.012705958897
1399	0.121043387399	0.133757454084	0.012714066685
1401	0.121050668149	0.133756731397	0.012706063247
1403	0.121060208950	0.133752654350	0.012692445400
1405	0.121069680112	0.133752039179	0.012682359067
1407	0.121079478826	0.133751246973	0.012671768147
1409	0.121089555619	0.133750619177	0.012661063558
1411	0.121098422565	0.133750206119	0.012651783554
1413	0.121104694012	0.133750452453	0.012645758441
1415	0.121110488655	0.133750636051	0.012640147396
1417	0.121118396378	0.133749848726	0.012631452348
1419	0.121126913067	0.133748661354	0.012621748288
1421	0.121134351526	0.133748262277	0.012613910751
1423	0.121141291407	0.133749577202	0.012608285795
1425	0.121147679049	0.133753056979	0.012605377930
1427	0.121154083520	0.133755189635	0.012601106115
1429	0.121156103187	0.133765771364	0.012609668178
1431	0.121161490085	0.133764616554	0.012603126469
1433	0.121167826616	0.133764151682	0.012596325066
1435	0.121174234516	0.133764066412	0.012589831896
1437	0.121190774741	0.133756740463	0.012565965723
1439	0.121200273951	0.133757073941	0.012556799990
1441	0.121198153297	0.133764502598	0.012566349301
1443	0.121211768456	0.133757759030	0.012545990574
1445	0.121217687258	0.133757558290	0.012539871032
1447	0.121209205639	0.133763684709	0.012554479070
1449	0.121228427269	0.133761785699	0.012533358430
1451	0.121235608826	0.133761457808	0.012525848982
1453	0.121245913052	0.133760207014	0.012514293962
1455	0.121254454567	0.133759649170	0.012505194602
1457	0.121262411190	0.133759257816	0.012496846626
1459	0.121269749647	0.133759371148	0.012489621500
1461	0.121277100158	0.133759326471	0.012482226313
1463	0.121284084230	0.133759509600	0.012475425370
1465	0.121290993345	0.133759432748	0.012468439403
1467	0.121297408073	0.133758998142	0.012461590070
1469	0.121291393549	0.133763809512	0.012472415963
1471	0.121290135540	0.133767055545	0.012476920004
1473	0.121292881962	0.133769004467	0.012476122505
1475	0.121310470323	0.133761849005	0.012451378682
1477	0.121326977573	0.133753107079	0.012426129506
1479	0.121336687896	0.133752152158	0.012415464262
1481	0.121345834005	0.133750424492	0.012404590487
1483	0.121355033190	0.133748520654	0.012393487464
1485	0.121373019582	0.133738950512	0.012365930929
1487	0.121383525976	0.133738639971	0.012355113995
1489	0.121378829407	0.133743475577	0.012364646170
1491	0.121385281508	0.133742539907	0.012357258399
1493	0.121392629482	0.133742030272	0.012349400791
1495	0.121400122180	0.133741614716	0.012341492535
1497	0.121407381351	0.133741330871	0.012333949520
1499	0.121392166090	0.133751328772	0.012359162682
1501	0.121397351070	0.133748220841	0.012350869772
1503	0.121403489036	0.133747987845	0.012344498808
1505	0.121409894915	0.133747973616	0.012338078702
1507	0.121416366797	0.133747998033	0.012331631236
1509	0.121422536590	0.133748413977	0.012325877386
1511	0.121427849720	0.133749625750	0.012321776030
1513	0.121433178444	0.133750120534	0.012316942090
1515	0.121439134917	0.133750341652	0.012311206735
1517	0.121445831025	0.133749458380	0.012303627356
1519	0.121452226219	0.133749676903	0.012297450684
1521	0.121458216749	0.133750496466	0.012292279717
1523	0.121454203282	0.133760754559	0.012306551277
1525	0.121461290548	0.133753826488	0.012292535940
1527	0.121466969632	0.133754317013	0.012287347381
1529	0.121472251066	0.133754565084	0.012282314018
1531	0.121487804549	0.133752572738	0.012264768189
1533	0.121503310228	0.133748955759	0.012245645531
1535	0.121511813543	0.133750470067	0.012238656523
1537	0.121520953500	0.133748631844	0.012227678343
1539	0.121528385510	0.133750314933	0.012221929423
1541	0.121534859038	0.133751320293	0.012216461255
1543	0.121540426278	0.133752139835	0.012211713557
1545	0.121545895830	0.133751704825	0.012205808995
1547	0.121538337532	0.133755879759	0.012217542227
1549	0.121539726364	0.133757515076	0.012217788713
1551	0.121543597898	0.133757774948	0.012214177049
1553	0.121567864271	0.133750898799	0.012183034527
1555	0.121577174355	0.133749187991	0.012172013636
1557	0.121583470645	0.133748201525	0.012164730880
1559	0.121587036785	0.133751794650	0.012164757865
1561	0.121601318289	0.133744206268	0.012142887979
1563	0.121602226530	0.133750977885	0.012148751355
1565	0.121609762271	0.133748331669	0.012138569398
1567	0.121607149330	0.133754086710	0.012146937380
1569	0.121614328973	0.133745673685	0.012131344712
1571	0.121621810061	0.133743744350	0.012121934289
1573	0.121628336526	0.133743255714	0.012114919189
1575	0.121634800993	0.133742370045	0.012107569053
1577	0.121641173415	0.133741210542	0.012100037127
1579	0.121647303043	0.133739542330	0.012092239287
1581	0.121653039210	0.133739078960	0.012086039750
1583	0.121658473083	0.133739123855	0.012080650772
1585	0.121663449910	0.133739652705	0.012076202795
1587	0.121662004091	0.133748110405	0.012086106313
1589	0.121665128423	0.133748230126	0.012083101703
1591	0.121668207920	0.133753153224	0.012084945303
1593	0.121677327214	0.133743148514	0.012065821299
1595	0.121681917045	0.133743839150	0.012061922105
1597	0.121686159576	0.133744236390	0.012058076814
1599	0.121690568382	0.133744073785	0.012053505404
1601	0.121695197749	0.133743688623	0.012048490874
1603	0.121699996924	0.133743337105	0.012043340180
1605	0.121704995894	0.133742849353	0.012037853459
1607	0.121709987643	0.133742597412	0.012032609769
1609	0.121714812075	0.133742588733	0.012027776658
1611	0.121719511095	0.133742887159	0.012023376065
1613	0.121723986718	0.133743831672	0.012019844954
1615	0.121723456609	0.133750280203	0.012026823594
1617	0.121727653650	0.133747787924	0.012020134274
1619	0.121731681857	0.133747692798	0.012016010941
1621	0.121735551440	0.133747638468	0.012012087028
1623	0.121739416136	0.133747580338	0.012008164202
1625	0.121730992044	0.133756291095	0.012025299051
1627	0.121733356566	0.133753156222	0.012019799656
1629	0.121736035252	0.133754443849	0.012018408597
1631	0.121739068078	0.133755329083	0.012016261006
1633	0.121740782415	0.133761079125	0.012020296710
1635	0.121746472025	0.133757060949	0.012010588924
1637	0.121752876827	0.133755221705	0.012002344878
1639	0.121756873835	0.133755571569	0.011998697734
1641	0.121756284159	0.133759467987	0.012003183828
1643	0.121758120374	0.133763653318	0.012005532944
1645	0.121751719574	0.133764172835	0.012012453261
1647	0.121756944892	0.133763968383	0.012007023491
1649	0.121761109271	0.133763289288	0.012002180017
1651	0.121766935845	0.133762561332	0.011995625487
1653	0.121773010682	0.133761692879	0.011988682198
1655	0.121778485383	0.133761359129	0.011982873745
1657	0.121782784534	0.133761361315	0.011978576781
1659	0.121786914430	0.133761546227	0.011974631796
1661	0.121791410155	0.133761335079	0.011969924923
1663	0.121796263038	0.133760788192	0.011964525154
1665	0.121801357132	0.133760099101	0.011958741969
1667	0.121805738487	0.133761771451	0.011956032964
1669	0.121821695623	0.133758120867	0.011936425244
1671	0.121842871593	0.133747473460	0.011904601867
1673	0.121849663850	0.133747127813	0.011897463963
1675	0.121855943020	0.133746782449	0.011890839429
1677	0.121862460771	0.133746306837	0.011883846066
1679	0.121868995355	0.133745803998	0.011876808643
1681	0.121875405074	0.133745284980	0.011869879906
1683	0.121881551893	0.133744900991	0.011863349099
1685	0.121887811688	0.133744521482	0.011856709795
1687	0.121893538331	0.133744759184	0.011851220853
1689	0.121899663372	0.133743969336	0.011844305964
1691	0.121905947520	0.133743393528	0.011837446008
1693	0.121911948714	0.133743613359	0.011831664644
1695	0.121916623441	0.133746024352	0.011829400910
1697	0.121921187537	0.133747811893	0.011826624357
1699	0.121925973440	0.133748870914	0.011822897474
1701	0.121930972232	0.133749366522	0.011818394290
1703	0.121936187290	0.133749371783	0.011813184493
1705	0.121941193662	0.133749149732	0.011807956070
1707	0.121946416864	0.133748560912	0.011802144048
1709	0.121958508839	0.133738977928	0.011780469089
1711	0.121951603869	0.133749834083	0.011798230214
1713	0.121944615248	0.133752080720	0.011807465472
1715	0.121949601958	0.133749034792	0.011799432834
1717	0.121955374730	0.133746480073	0.011791105343
1719	0.121960321602	0.133745587436	0.011785265835
1721	0.121965299952	0.133744594226	0.011779294274
1723	0.121968314548	0.133746600015	0.011778285466
1725	0.121971426609	0.133747754816	0.011776328207
1727	0.121975928859	0.133746867265	0.011770938407
1729	0.121981492586	0.133744813178	0.011763320592
1731	0.121987520273	0.133742483298	0.011754963025
1733	0.121992774179	0.133741499945	0.011748725765
1735	0.122000764780	0.133741744664	0.011740979883
1737	0.122003416739	0.133741767654	0.011738350916
1739	0.122005611646	0.133742824266	0.011737212619
1741	0.122007786768	0.133744275604	0.011736488836
1743	0.122010245441	0.133745547532	0.011735302091
1745	0.122013049043	0.133746692355	0.011733643312
1747	0.122016431933	0.133747280448	0.011730848514
1749	0.122020378789	0.133747356285	0.011726977496
1751	0.122024798708	0.133747048020	0.011722249312
1753	0.122029594605	0.133746479581	0.011716884976
1755	0.122024797236	0.133753276571	0.011728479334
1757	0.122027065986	0.133749135115	0.011722069129
1759	0.122031416517	0.133747694905	0.011716278389
1761	0.122036466870	0.133746232751	0.011709765881
1763	0.122041947015	0.133744523956	0.011702576941
1765	0.122029334096	0.133760008809	0.011730674713
1767	0.122031678189	0.133757714173	0.011726035983
1769	0.122035973460	0.133755472564	0.011719499104
1771	0.122040769506	0.133753728882	0.011712959376
1773	0.122045773298	0.133752219209	0.011706445911
1775	0.122042432852	0.133756280365	0.011713847514
1777	0.122046620056	0.133755376806	0.011708756750
1779	0.122051476821	0.133754232085	0.011702755264
1781	0.122053593052	0.133755359441	0.011701766389
1783	0.122057754225	0.133756336114	0.011698581889
1785	0.122062299500	0.133757078721	0.011694779221
1787	0.122067108198	0.133757423191	0.011690314993
1789	0.122072160681	0.133757370899	0.011685210217
1791	0.122077443269	0.133756846461	0.011679403191
1793	0.122082985132	0.133755783234	0.011672798102
1795	0.122088738883	0.133754343520	0.011665604636
1797	0.122094539219	0.133752799619	0.011658260400
1799	0.122100115127	0.133751301917	0.011651186790
1801	0.122105571063	0.133749795768	0.011644224704
1803	0.122110959364	0.133748164044	0.011637204680
1805	0.122116385671	0.133746354706	0.011629969035
1807	0.122121688329	0.133745604850	0.011623916521
1809	0.122126844045	0.133745375190	0.011618531144
1811	0.122131610070	0.133745118443	0.011613508373
1813	0.122123687747	0.133747305470	0.011623617723
1815	0.122126820093	0.133747816844	0.011620996751
1817	0.122130647285	0.133749145062	0.011618497777
1819	0.122135516636	0.133755421601	0.011619904965
1821	0.122146502667	0.133752805774	0.011606303107
1823	0.122152078481	0.133754918745	0.011602840264
1825	0.122156930638	0.133755513059	0.011598582420
1827	0.122161284112	0.133756681606	0.011595397494
1829	0.122165446351	0.133757640487	0.011592194136
1831	0.122169640491	0.133758509233	0.011588868742
1833	0.122173380844	0.133759913325	0.011586532480
1835	0.122176890085	0.133761100773	0.011584210687
1837	0.122179642448	0.133762824773	0.011583182325
1839	0.122182535816	0.133763803125	0.011581267309
1841	0.122186023986	0.133764022277	0.011577998290
1843	0.122203893243	0.133755926482	0.011552033239
1845	0.122209140669	0.133755375130	0.011546234461
1847	0.122213999438	0.133754772664	0.011540773226
1849	0.122218887841	0.133754044014	0.011535156173
1851	0.122223859698	0.133753465296	0.011529605598
1853	0.122228877093	0.133753167287	0.011524290194
1855	0.122233635782	0.133753225153	0.011519589371
1857	0.122238385135	0.133753184768	0.011514799632
1859	0.122243166005	0.133753008944	0.011509842939
1861	0.122247476239	0.133752769547	0.011505293308
1863	0.122264786879	0.133750417956	0.011485631077
1865	0.122257322350	0.133752533166	0.011495210816
1867	0.122261904866	0.133751454582	0.011489549715
1869	0.122266273475	0.133751493132	0.011485219656
1871	0.122282911247	0.133749433536	0.011466522289
1873	0.122288558061	0.133749303821	0.011460745759
1875	0.122293929552	0.133749057873	0.011455128320
1877	0.122298750766	0.133748877085	0.011450126319
1879	0.122303489750	0.133748606680	0.011445116930
1881	0.122308286497	0.133748226200	0.011439939703
1883	0.122313174339	0.133747750505	0.011434576166
1885	0.122318206934	0.133747185690	0.011428978755
1887	0.122323310137	0.133746668537	0.011423358400
1889	0.122328476814	0.133746288385	0.011417811571
1891	0.122333724437	0.133745908548	0.011412184111
1893	0.122339084936	0.133745450912	0.011406365975
1895	0.122344564176	0.133744909371	0.011400345195
1897	0.122342429854	0.133752784183	0.011410354329
1899	0.122344851271	0.133751384354	0.011406533084
1901	0.122349538976	0.133751038569	0.011401499593
1903	0.122354737634	0.133751154336	0.011396416702
1905	0.122348273116	0.133755960223	0.011407687108
1907	0.122352189716	0.133755761391	0.011403571675
1909	0.122357314425	0.133755549204	0.011398234779
1911	0.122362505644	0.133757306120	0.011394800475
1913	0.122367509001	0.133759525348	0.011392016347
1915	0.122372578178	0.133761394642	0.011388816464
1917	0.122377129786	0.133766402638	0.011389272853
1919	0.122387920409	0.133758884228	0.011370963818
1921	0.122395791972	0.133759496524	0.011363704552
1923	0.122401743877	0.133759618505	0.011357874628
1925	0.122408376945	0.133758147923	0.011349770979
1927	0.122415591767	0.133756048276	0.011340456509
1929	0.122422204203	0.133755158063	0.011332953860
1931	0.122428245754	0.133755437190	0.011327191436
1933	0.122434512900	0.133755207544	0.011320694645
1935	0.122441139076	0.133754609248	0.011313470171
1937	0.122448003809	0.133753851620	0.011305847810
1939	0.122454643400	0.133753168959	0.011298525559
1941	0.122454070478	0.133762634737	0.011308564259
1943	0.122459341530	0.133754008515	0.011294666985
1945	0.122465372761	0.133753329906	0.011287957145
1947	0.122471671403	0.133752628500	0.011280957096
1949	0.122462094743	0.133756309674	0.011294214931
1951	0.122466836798	0.133754961267	0.011288124469
1953	0.122471539152	0.133755561779	0.011284022627
1955	0.122476493624	0.133756137680	0.011279644056
1957	0.122482028909	0.133756301983	0.011274273074
1959	0.122488194718	0.133755867737	0.011267673020
1961	0.122494851786	0.133755051559	0.011260199772
1963	0.122501440781	0.133755585236	0.011254144456
1965	0.122507918556	0.133754426499	0.011246507944
1967	0.122514792945	0.133751835102	0.011237042157
1969	0.122521872160	0.133749553548	0.011227681389
1971	0.122528646969	0.133748833897	0.011220186928
1973	0.122535337421	0.133748447142	0.011213109722
1975	0.122541722944	0.133747911145	0.011206188200
1977	0.122547952268	0.133747672102	0.011199719833
1979	0.122553850016	0.133747998937	0.011194148921
1981	0.122559151055	0.133748965667	0.011189814613
1983	0.122563279278	0.133751400135	0.011188120857
1985	0.122567536229	0.133753048786	0.011185512557
1987	0.122572431369	0.133753381927	0.011180950558
1989	0.122577441707	0.133753089578	0.011175647871
1991	0.122582228030	0.133752794760	0.011170566730
1993	0.122586906095	0.133752831145	0.011165925049
1995	0.122606723010	0.133749321742	0.011142598732
1997	0.122613603710	0.133749696487	0.011136092777
1999	0.122620584045	0.133750172821	0.011129588776
2001	0.122626955134	0.133750544098	0.011123588964
2003	0.122634105691	0.133750690008	0.011116584317
2005	0.122640159999	0.133751232159	0.011111072160
2007	0.122646129869	0.133751623259	0.011105493390
2009	0.122652113709	0.133751887102	0.011099773393
2011	0.122658167034	0.133752051336	0.011093884301
2013	0.122664312489	0.133752137733	0.011087825244
2015	0.122670310495	0.133752271482	0.011081960987
2017	0.122676202288	0.133752470732	0.011076268444
2019	0.122681313441	0.133753452370	0.011072138928
2021	0.122686616616	0.133753873149	0.011067256534
2023	0.122683885365	0.133761142283	0.011077256919
2025	0.122687607084	0.133760230451	0.011072623366
2027	0.122692706500	0.133759463254	0.011066756754
2029	0.122698400394	0.133758508408	0.011060108015
2031	0.122704402678	0.133757821635	0.011053418957
2033	0.122710410098	0.133757701215	0.011047291117
2035	0.122729058875	0.133751390216	0.011022331341
2037	0.122737467236	0.133751519512	0.011014052275
2039	0.122743975933	0.133751737951	0.011007762018
2041	0.122750211728	0.133751787632	0.011001575904
2043	0.122756398510	0.133751694257	0.010995295747
2045	0.122762787363	0.133751248666	0.010988461303
2047	0.122769089147	0.133750899766	0.010981810619
2049	0.122775485494	0.133750717978	0.010975232484
2051	0.122781706906	0.133750922056	0.010969215150
2053	0.122796441765	0.133747159454	0.010950717689
2055	0.122791624562	0.133751889814	0.010960265252
2057	0.122794930813	0.133753103468	0.010958172654
2059	0.122797779125	0.133755441008	0.010957661884
2061	0.122800922705	0.133757821216	0.010956898511
2063	0.122804636457	0.133759407630	0.010954771173
2065	0.122823098278	0.133754432218	0.010931333940
2067	0.122829363129	0.133754404231	0.010925041103
2069	0.122835450519	0.133754193872	0.010918743353
2071	0.122841874953	0.133753589578	0.010911714625
2073	0.122848100518	0.133753632923	0.010905532405
2075	0.122866115639	0.133748707494	0.010882591855
2077	0.122872420484	0.133749365256	0.010876944772
2079	0.122877941749	0.133750272407	0.010872330658
2081	0.122883642211	0.133751232870	0.010867590659
2083	0.122889710801	0.133752040589	0.010862329788
2085	0.122895812745	0.133752598167	0.010856785423
2087	0.122901052696	0.133755860540	0.010854807845
2089	0.122905543019	0.133758378398	0.010852835379
2091	0.122911813799	0.133757046619	0.010845232820
2093	0.122928604126	0.133746648096	0.010818043971
2095	0.122937213469	0.133746303882	0.010809090413
2097	0.122945059819	0.133745781150	0.010800721330
2099	0.122952715795	0.133745485572	0.010792769778
2101	0.122960308849	0.133744926560	0.010784617712
2103	0.122967618984	0.133744412204	0.010776793219
2105	0.122974258248	0.133744464189	0.010770205941
2107	0.122979246670	0.133746044482	0.010766797812
2109	0.122990873990	0.133739915806	0.010749041817
2111	0.122998645089	0.133740256941	0.010741611853
2113	0.123008605991	0.133740558937	0.010731952945
2115	0.123015160570	0.133743087799	0.010727927229
2117	0.123021082342	0.133745487289	0.010724404946
2119	0.123027771788	0.133746586180	0.010718814392
2121	0.123037989345	0.133743823500	0.010705834155
2123	0.123057049237	0.133735888475	0.010678839238
2125	0.123066074577	0.133735407630	0.010669333053
2127	0.123073577474	0.133735574614	0.010661997140
2129	0.123080724868	0.133735745720	0.010655020852
2131	0.123087829911	0.133735773677	0.010647943766
2133	0.123082204844	0.133745335252	0.010663130408
2135	0.123098868001	0.133737004263	0.010638136262
2137	0.123094338896	0.133745003436	0.010650664541
2139	0.123114721172	0.133734659681	0.010619938508
2141	0.123124386257	0.133733577532	0.010609191275
2143	0.123133339158	0.133732853783	0.010599514625
2145	0.123142595062	0.133731912664	0.010589317602
2147	0.123151732363	0.133731347873	0.010579615510
2149	0.123160462758	0.133731248861	0.010570786103
2151	0.123155614956	0.133739017624	0.010583402668
2153	0.123164054560	0.133736086501	0.010572031941
2155	0.123172175287	0.133735289194	0.010563113907
2157	0.123179172615	0.133735836513	0.010556663898
2159	0.123185671344	0.133736479447	0.010550808103
2161	0.123191761708	0.133737190506	0.010545428797
2163	0.123197939674	0.133737644812	0.010539705138
2165	0.123204369138	0.133737836008	0.010533466869
2167	0.123210859973	0.133738110098	0.010527250125
2169	0.123217052976	0.133738855008	0.010521802033
2171	0.123223139957	0.133739638027	0.010516498070
2173	0.123229007652	0.133740457845	0.010511450193
2175	0.123234973035	0.133741169543	0.010506196508
2177	0.123241003060	0.133741814498	0.010500811438
2179	0.123246873417	0.133742437845	0.010495564428
2181	0.123252784106	0.133742978414	0.010490194308
2183	0.123258529946	0.133743921438	0.010485391492
2185	0.123264274124	0.133744882993	0.010480608869
2187	0.123240837831	0.133757504538	0.010516666707
2189	0.123243460186	0.133757981407	0.010514521220
2191	0.123248437852	0.133758688064	0.010510250211
2193	0.123254067398	0.133759605942	0.010505538544
2195	0.123260151519	0.133760474788	0.010500323268
2197	0.123266469695	0.133761209728	0.010494740033
2199	0.123272366980	0.133762119680	0.010489752700
2201	0.123277727284	0.133763675629	0.010485948345
2203	0.123283354444	0.133764740142	0.010481385698
2205	0.123289340493	0.133765405335	0.010476064842
2207	0.123313469791	0.133756620572	0.010443150781
2209	0.123322978567	0.133756236830	0.010433258264
2211	0.123329896503	0.133756321322	0.010426424819
2213	0.123336146074	0.133756623587	0.010420477513
2215	0.123342214250	0.133756912505	0.010414698255
2217	0.123337774385	0.133765953331	0.010428178945
2219	0.123340978340	0.133765774366	0.010424796027
2221	0.123345589694	0.133765546362	0.010419956668
2223	0.123350842409	0.133765298033	0.010414455624
2225	0.123356469698	0.133764958646	0.010408488949
2227	0.123362150490	0.133764749763	0.010402599272
2229	0.123367837828	0.133766259923	0.010398422094
2231	0.123365106215	0.133784182218	0.010419076004
2233	0.123376813078	0.133773306922	0.010396493844
2235	0.123380514903	0.133775711319	0.010395196416
2237	0.123387012414	0.133776674288	0.010389661874
2239	0.123393012121	0.133776717865	0.010383705744
2241	0.123398553345	0.133776934058	0.010378380713
2243	0.123403716517	0.133777631265	0.010373914748
2245	0.123393433131	0.133787513829	0.010394080698
2247	0.123413575331	0.133778204266	0.010364628935
2249	0.123418733957	0.133777905824	0.010359171867
2251	0.123422246089	0.133780753945	0.010358507856
2253	0.123425707042	0.133782949270	0.010357242228
2255	0.123429805030	0.133784174579	0.010354369549
2257	0.123416855262	0.133794281348	0.010377426085
2259	0.123437465404	0.133785224885	0.010347759480
2261	0.123426358483	0.133794118248	0.010367759764
2263	0.123430294442	0.133794128833	0.010363834391
2265	0.123435842547	0.133793345915	0.010357503368
2267	0.123441898328	0.133792633566	0.010350735238
2269	0.123448212400	0.133792038824	0.010343826423
2271	0.123455034723	0.133790937784	0.010335903061
2273	0.123462226502	0.133789602773	0.010327376271
2275	0.123469395278	0.133788512729	0.010319117451
2277	0.123476792225	0.133787115468	0.010310323243
2279	0.123484055748	0.133786083869	0.010302028121
2281	0.123490868965	0.133785475144	0.010294606179
2283	0.123497410848	0.133784797551	0.010287386703
2285	0.123503384675	0.133784865635	0.010281480960
2287	0.123506842925	0.133790406174	0.010283563249
2289	0.123511990546	0.133789509425	0.010277518879
2291	0.123518760966	0.133786886555	0.010268125589
2293	0.123525568630	0.133786095149	0.010260526519
2295	0.123532006874	0.133786283076	0.010254276201
2297	0.123548088389	0.133773262498	0.010225174109
2299	0.123556244390	0.133774256571	0.010218012180
2301	0.123577945760	0.133771920055	0.010193974295
2303	0.123599138827	0.133769085810	0.010169946983
2305	0.123610561178	0.133769088767	0.010158527590
2307	0.123618736462	0.133769875857	0.010151139395
2309	0.123626240244	0.133770646533	0.010144406289
2311	0.123644240673	0.133765333419	0.010121092746
2313	0.123654566882	0.133764601281	0.010110034399
2315	0.123662807199	0.133764305577	0.010101498378
2317	0.123671585724	0.133762999487	0.010091413764
2319	0.123679857625	0.133762226389	0.010082368764
2321	0.123687672748	0.133761586301	0.010073913553
2323	0.123694205840	0.133762371217	0.010068165377
2325	0.123687908893	0.133770089602	0.010082180709
2327	0.123692402440	0.133770585938	0.010078183499
2329	0.123698117351	0.133770697274	0.010072579923
2331	0.123704045199	0.133770704369	0.010066659170
2333	0.123710046586	0.133770687339	0.010060640753
2335	0.123716068732	0.133770588059	0.010054519327
2337	0.123722075726	0.133770327050	0.010048251324
2339	0.123727924063	0.133769980174	0.010042056110
2341	0.123733121464	0.133769909694	0.010036788230
2343	0.123741950374	0.133757344114	0.010015393740
2345	0.123760258055	0.133754627883	0.009994369828
2347	0.123756118072	0.133758627475	0.010002509403
2349	0.123761531678	0.133761153348	0.009999621670
2351	0.123764902694	0.133767457942	0.010002555248
2353	0.123781508695	0.133766146980	0.009984638285
2355	0.123786643856	0.133769041044	0.009982397188
2357	0.123790610352	0.133769975054	0.009979364703
2359	0.123796191395	0.133768178942	0.009971987548
2361	0.123801690021	0.133765768124	0.009964078103
2363	0.123807090669	0.133764575378	0.009957484709
2365	0.123812692917	0.133763209325	0.009950516408
2367	0.123817623920	0.133762132405	0.009944508485
2369	0.123822248342	0.133762026678	0.009939778336
2371	0.123826953583	0.133761751792	0.009934798209
2373	0.123831690908	0.133761485611	0.009929794703
2375	0.123836265669	0.133761488236	0.009925222568
2377	0.123855142501	0.133757816532	0.009902674031
2379	0.123861918962	0.133757463204	0.009895544242
2381	0.123868395007	0.133756991827	0.009888596821
2383	0.123861000967	0.133764102794	0.009903101828
2385	0.123865778233	0.133759866437	0.009894088203
2387	0.123888258997	0.133750825811	0.009862566814
2389	0.123898442615	0.133748965684	0.009850523069
2391	0.123906582213	0.133747158576	0.009840576363
2393	0.123915055419	0.133744841535	0.009829786116
2395	0.123926443485	0.133739819682	0.009813376196
2397	0.123935448314	0.133739406486	0.009803958172
2399	0.123942169317	0.133739162695	0.009796993378
2401	0.123948497761	0.133738757524	0.009790259763
2403	0.123969416911	0.133734263875	0.009764846964
2405	0.123962320046	0.133739549099	0.009777229053
2407	0.123977728101	0.133737377153	0.009759649052
2409	0.123970031431	0.133741766178	0.009771734747
2411	0.123988549889	0.133737230719	0.009748680830
2413	0.123982647709	0.133740842315	0.009758194606
2415	0.123975028866	0.133748788223	0.009773759357
2417	0.123987640778	0.133746647888	0.009759007110
2419	0.123979213644	0.133751208208	0.009771994564
2421	0.123996541172	0.133747362140	0.009750820969
2423	0.123989767925	0.133750298917	0.009760530992
2425	0.124008246792	0.133745515956	0.009737269163
2427	0.124001836097	0.133748392336	0.009746556238
2429	0.124019788516	0.133743865972	0.009724077455
2431	0.124007853626	0.133753876590	0.009746022964
2433	0.124014373771	0.133752270794	0.009737897024
2435	0.124030831739	0.133743860685	0.009713028946
2437	0.124019072672	0.133754398178	0.009735325507
2439	0.124024504697	0.133752165877	0.009727661180
2441	0.124040561495	0.133748556254	0.009707994759
2443	0.124044546050	0.133748593532	0.009704047482
2445	0.124048721429	0.133748163794	0.009699442365
2447	0.124053077589	0.133747513526	0.009694435938
2449	0.124057648734	0.133746710379	0.009689061645
2451	0.124062318939	0.133746108379	0.009683789440
2453	0.124066798028	0.133746142729	0.009679344701
2455	0.124071084174	0.133746165448	0.009675081274
2457	0.124075183984	0.133746356720	0.009671172736
2459	0.124078878793	0.133746987800	0.009668109008
2461	0.124082411033	0.133747784646	0.009665373614
2463	0.124085900704	0.133748615557	0.009662714853
2465	0.124089380520	0.133749507489	0.009660126969
2467	0.124092966758	0.133750231660	0.009657264902
2469	0.124096748024	0.133750716924	0.009653968900
2471	0.124100681854	0.133751148921	0.009650467067
2473	0.124087564632	0.133752447020	0.009664882388
2475	0.124090557496	0.133754332683	0.009663775187
2477	0.124095138638	0.133753496455	0.009658357816
2479	0.124113175651	0.133749987604	0.009636811953
2481	0.124117412434	0.133750742197	0.009633329763
2483	0.124121633741	0.133751409832	0.009629776091
2485	0.124126233498	0.133751276402	0.009625042905
2487	0.124120170250	0.133754273117	0.009634102866
2489	0.124124033794	0.133753747221	0.009629713427
2491	0.124142659768	0.133748557570	0.009605897802
2493	0.124147850252	0.133748367201	0.009600516948
2495	0.124153163230	0.133747894504	0.009594731274
2497	0.124167817327	0.133739588023	0.009571770696
2499	0.124163898231	0.133743473946	0.009579575716
2501	0.124181989432	0.133739798579	0.009557809147
2503	0.124187731024	0.133739720046	0.009551989022
2505	0.124193470232	0.133738399505	0.009544929273
2507	0.124200968793	0.133736969111	0.009536000318
2509	0.124220434160	0.133732815133	0.009512380973
2511	0.124225017411	0.133734990606	0.009509973196
2513	0.124217276613	0.133741389285	0.009524112672
2515	0.124220740960	0.133741598419	0.009520857459
2517	0.124224111026	0.133740801394	0.009516690368
2519	0.124218518521	0.133742875968	0.009524357447
2521	0.124237053859	0.133737078986	0.009500025127
2523	0.124243815815	0.133735577545	0.009491761730
2525	0.124239794464	0.133737908285	0.009498113821
2527	0.124258563402	0.133732768482	0.009474205079
2529	0.124264248163	0.133732054236	0.009467806073
2531	0.124269430307	0.133731408973	0.009461978667
2533	0.124262685588	0.133735116828	0.009472431241
2535	0.124264970559	0.133735341723	0.009470371164
2537	0.124268237854	0.133735101358	0.009466863503
2539	0.124271953205	0.133734776777	0.009462823571
2541	0.124276116969	0.133734277174	0.009458160205
2543	0.124280523036	0.133733945415	0.009453422380
2545	0.124284827741	0.133734383773	0.009449556033
2547	0.124289352286	0.133734574023	0.009445221738
2549	0.124293678980	0.133734837954	0.009441158974
2551	0.124298087021	0.133735043156	0.009436956135
2553	0.124302640293	0.133735086072	0.009432445779
2555	0.124306277254	0.133735467904	0.009429190650
2557	0.124309767756	0.133735760981	0.009425993225
2559	0.124313479197	0.133735818960	0.009422339763
2561	0.124310102145	0.133746483967	0.009436381822
2563	0.124319974086	0.133736209132	0.009416235045
2565	0.124313518980	0.133743434055	0.009429915075
2567	0.124346867306	0.133725759969	0.009378892663
2569	0.124320177474	0.133746183813	0.009426006338
2571	0.124316929169	0.133743525385	0.009426596216
2573	0.124320402823	0.133741966129	0.009421563306
2575	0.124332978649	0.133739579264	0.009406600615
2577	0.124315827622	0.133753604847	0.009437777225
2579	0.124321721210	0.133745043492	0.009423322282
2581	0.124322935947	0.133744163225	0.009421227278
2583	0.124328804156	0.133742755693	0.009413951536
2585	0.124331941133	0.133742367577	0.009410426443
2587	0.124338583871	0.133741167414	0.009402583543
2589	0.124341760406	0.133741052400	0.009399291994
2591	0.124355449502	0.133737957740	0.009382508238
2593	0.124349801292	0.133740139653	0.009390338361
2595	0.124354381776	0.133739836455	0.009385454679
2597	0.124354210600	0.133740609501	0.009386398901
2599	0.124355444843	0.133741978723	0.009386533880
2601	0.124354727904	0.133746225167	0.009391497262
2603	0.124361004313	0.133744592830	0.009383588517
2605	0.124353018834	0.133754997815	0.009401978981
2607	0.124337032974	0.133764983006	0.009427950031
2609	0.124342906259	0.133767627358	0.009424721100
2611	0.124337142728	0.133768732124	0.009431589396
2613	0.124341427468	0.133768160999	0.009426733530
2615	0.124354547049	0.133765373783	0.009410826733
2617	0.124343994248	0.133773147890	0.009429153642
2619	0.124357789495	0.133766147012	0.009408357517
2621	0.124355485011	0.133771566153	0.009416081142
2623	0.124383731667	0.133761785164	0.009378053497
2625	0.124392963483	0.133759509101	0.009366545619
2627	0.124401128207	0.133757533130	0.009356404923
2629	0.124407594668	0.133756791695	0.009349197027
2631	0.124412231466	0.133756647052	0.009344415586
2633	0.124416232846	0.133756473407	0.009340240561
2635	0.124419859485	0.133756249882	0.009336390398
2637	0.124423045770	0.133756048357	0.009333002587
2639	0.124422718717	0.133762338317	0.009339619600
2641	0.124422924352	0.133764330235	0.009341405883
2643	0.124428043216	0.133761680733	0.009333637517
2645	0.124443707247	0.133753287662	0.009309580415
2647	0.124449523570	0.133753041414	0.009303517844
2649	0.124453276929	0.133754567886	0.009301290957
2651	0.124465988651	0.133748696199	0.009282707548
2653	0.124475468814	0.133737355693	0.009261886878
2655	0.124481437019	0.133737677304	0.009256240285
2657	0.124484220387	0.133737962292	0.009253741905
2659	0.124487382278	0.133738055208	0.009250672931
2661	0.124490865220	0.133738209101	0.009247343881
2663	0.124494375372	0.133738347381	0.009243972009
2665	0.124497640373	0.133738594259	0.009240953886
2667	0.124501135052	0.133738330146	0.009237195095
2669	0.124504996956	0.133737561415	0.009232564459
2671	0.124509023252	0.133736356412	0.009227333160
2673	0.124513183074	0.133735055010	0.009221871936
2675	0.124517306599	0.133733813762	0.009216507163
2677	0.124520556408	0.133732765783	0.009212209375
2679	0.124522951238	0.133732967200	0.009210015962
2681	0.124525357170	0.133733161454	0.009207804284
2683	0.124528498125	0.133732574822	0.009204076696
2685	0.124531653653	0.133732470926	0.009200817273
2687	0.124534914329	0.133732403007	0.009197488678
2689	0.124538372917	0.133732245224	0.009193872307
2691	0.124542028391	0.133732017973	0.009189989582
2693	0.124543270258	0.133732572442	0.009189302184
2695	0.124547948666	0.133732123179	0.009184174513
2697	0.124549986185	0.133732323445	0.009182337260
2699	0.124549492723	0.133738164031	0.009188671308
2701	0.124552302462	0.133737765185	0.009185462723
2703	0.124555822562	0.133737331329	0.009181508767
2705	0.124563121236	0.133730567845	0.009167446609
2707	0.124562754516	0.133736556426	0.009173801910
2709	0.124565075499	0.133736642189	0.009171566690
2711	0.124567416170	0.133737107393	0.009169691223
2713	0.124570046155	0.133737187173	0.009167141017
2715	0.124572997085	0.133736978774	0.009163981689
2717	0.124575875490	0.133737222361	0.009161346871
2719	0.124568919462	0.133743356427	0.009174436966
2721	0.124570326892	0.133743196033	0.009172869142
2723	0.124572648018	0.133743294471	0.009170646453
2725	0.124575306688	0.133743563588	0.009168256900
2727	0.124578173467	0.133743724979	0.009165551511
2729	0.124581204081	0.133743776736	0.009162572655
2731	0.124583742784	0.133744947079	0.009161204295
2733	0.124583728346	0.133751794213	0.009168065867
2735	0.124607451514	0.133736564968	0.009129113454
2737	0.124613696270	0.133736630209	0.009122933939
2739	0.124618277791	0.133736876881	0.009118599089
2741	0.124622236914	0.133737164567	0.009114927652
2743	0.124623699124	0.133732417105	0.009108717981
2745	0.124629031128	0.133730583608	0.009101552480
2747	0.124634095712	0.133729142282	0.009095046569
2749	0.124638779828	0.133727974075	0.009089194247
2751	0.124643006346	0.133726766387	0.009083760040
2753	0.124645948571	0.133725760842	0.009079812271
2755	0.124649296171	0.133725202784	0.009075906613
2757	0.124635712387	0.133727616934	0.009091904547
2759	0.124636675882	0.133728579772	0.009091903890
2761	0.124639451287	0.133729387154	0.009089935868
2763	0.124642789816	0.133730165431	0.009087375615
2765	0.124646098597	0.133730949674	0.009084851076
2767	0.124642238151	0.133742688590	0.009100450440
2769	0.124650849454	0.133732119492	0.009081270038
2771	0.124654947871	0.133731773112	0.009076825242
2773	0.124658461132	0.133731266822	0.009072805689
2775	0.124654386464	0.133742660045	0.009088273580
2777	0.124662335829	0.133731456320	0.009069120491
2779	0.124665484954	0.133731214923	0.009065729968
2781	0.124668484145	0.133730621735	0.009062137590
2783	0.124668797432	0.133731179716	0.009062382284
2785	0.124672772098	0.133730543866	0.009057771768
2787	0.124664458623	0.133733077723	0.009068619099
2789	0.124664532440	0.133732802865	0.009068270425
2791	0.124667759521	0.133732182221	0.009064422700
2793	0.124670828992	0.133731505551	0.009060676559
2795	0.124673852706	0.133730946160	0.009057093454
2797	0.124677023115	0.133730183257	0.009053160142
2799	0.124672216195	0.133743079930	0.009070863735
2801	0.124683062461	0.133730639088	0.009047576627
2803	0.124699410737	0.133728922447	0.009029511710
2805	0.124701667232	0.133728194791	0.009026527559
2807	0.124708313990	0.133727573092	0.009019259102
2809	0.124712907882	0.133727121370	0.009014213489
2811	0.124716082020	0.133726807441	0.009010725421
2813	0.124716852344	0.133727239713	0.009010387369
2815	0.124720626174	0.133727171176	0.009006545002
2817	0.124723703700	0.133727118994	0.009003415295
2819	0.124726846954	0.133726716077	0.008999869123
2821	0.124729500439	0.133727701772	0.008998201333
2823	0.124731293059	0.133729993721	0.008998700661
2825	0.124733162259	0.133731054817	0.008997892558
2827	0.124735362506	0.133730870871	0.008995508365
2829	0.124738126899	0.133729878668	0.008991751770
2831	0.124741230278	0.133728619330	0.008987389052
2833	0.124744411893	0.133727335253	0.008982923361
2835	0.124747235722	0.133726956556	0.008979720834
2837	0.124750031973	0.133726381677	0.008976349704
2839	0.124752282632	0.133727040300	0.008974757668
2841	0.124754192700	0.133727993840	0.008973801139
2843	0.124756014752	0.133728796781	0.008972782028
2845	0.124750901274	0.133734503309	0.008983602035
2847	0.124751212927	0.133734051227	0.008982838300
2849	0.124750929951	0.133735511664	0.008984581713
2851	0.124749770412	0.133737630961	0.008987860549
2853	0.124750237704	0.133737861204	0.008987623499
2855	0.124751835453	0.133737784007	0.008985948554
2857	0.124753955325	0.133737659863	0.008983704538
2859	0.124755891139	0.133737728553	0.008981837413
2861	0.124757860505	0.133737708142	0.008979847636
2863	0.124759997449	0.133737529262	0.008977531813
2865	0.124762291150	0.133737236174	0.008974945024
2867	0.124764453787	0.133736929016	0.008972475229
2869	0.124766615504	0.133736557518	0.008969942014
2871	0.124768946684	0.133736060843	0.008967114159
2873	0.124771350477	0.133735578070	0.008964227592
2875	0.124773675486	0.133735251778	0.008961576292
2877	0.124776069744	0.133734869939	0.008958800195
2879	0.124778553743	0.133734416652	0.008955862909
2881	0.124781130673	0.133733880018	0.008952749345
2883	0.124783502359	0.133733671166	0.008950168806
2885	0.124785762882	0.133733521466	0.008947758584
2887	0.124787109049	0.133733764833	0.008946655783
2889	0.124788221646	0.133734123994	0.008945902348
2891	0.124789410257	0.133734442223	0.008945031966
2893	0.124790750136	0.133734660470	0.008943910335
2895	0.124786010575	0.133743725571	0.008957714996
2897	0.124791249562	0.133739254807	0.008948005245
2899	0.124791645578	0.133741331566	0.008949685989
2901	0.124795934769	0.133737727187	0.008941792419
2903	0.124798805820	0.133738286802	0.008939480982
2905	0.124800770677	0.133738413194	0.008937642517
2907	0.124800188730	0.133739269593	0.008939080863
2909	0.124800223301	0.133739689395	0.008939466093
2911	0.124800654696	0.133739824060	0.008939169364
2913	0.124801496948	0.133739648862	0.008938151914
2915	0.124787376430	0.133742090848	0.008954714418
2917	0.124786421183	0.133742178666	0.008955757483
2919	0.124786736367	0.133742378150	0.008955641783
2921	0.124787541991	0.133742397519	0.008954855527
2923	0.124788600577	0.133742355401	0.008953754824
2925	0.124789805951	0.133742245753	0.008952439802
2927	0.124791154607	0.133742018752	0.008950864145
2929	0.124792645600	0.133741574949	0.008948929349
2931	0.124793723217	0.133741546687	0.008947823471
2933	0.124798810277	0.133740357470	0.008941547193
2935	0.124788680275	0.133743877789	0.008955197514
2937	0.124799809694	0.133740795825	0.008940986131
2939	0.124802670466	0.133740634975	0.008937964509
2941	0.124826947640	0.133729700271	0.008902752631
2943	0.124831396980	0.133730349565	0.008898952585
2945	0.124836062230	0.133730423911	0.008894361682
2947	0.124839439891	0.133730297309	0.008890857418
2949	0.124842239315	0.133729830851	0.008887591537
2951	0.124844707130	0.133729998007	0.008885290876
2953	0.124847066374	0.133730077649	0.008883011275
2955	0.124849377784	0.133730125053	0.008880747269
2957	0.124851663658	0.133730156180	0.008878492521
2959	0.124853932983	0.133730340539	0.008876407555
2961	0.124856000554	0.133730964743	0.008874964188
2963	0.124845029364	0.133735455748	0.008890426384
2965	0.124842603468	0.133736232549	0.008893629081
2967	0.124843629566	0.133735844627	0.008892215061
2969	0.124845401776	0.133735406842	0.008890005065
2971	0.124847514948	0.133734858495	0.008887343547
2973	0.124849792066	0.133734300580	0.008884508514
2975	0.124852155366	0.133733779157	0.008881623791
2977	0.124852782691	0.133734569497	0.008881786806
2979	0.124853528430	0.133735075926	0.008881547496
2981	0.124855403162	0.133734821369	0.008879418207
2983	0.124844308921	0.133736403481	0.008892094560
2985	0.124845663211	0.133733728835	0.008888065624
2987	0.124848067562	0.133732793705	0.008884726142
2989	0.124851037332	0.133731716190	0.008880678858
2991	0.124854246277	0.133730625058	0.008876378781
2993	0.124857438921	0.133729802485	0.008872363564
2995	0.124859955022	0.133729543187	0.008869588165
2997	0.124861463416	0.133729895790	0.008868432374
2999	0.124862394724	0.133730459908	0.008868065183
3001	0.124863175574	0.133731056145	0.008867880571
3003	0.124855540876	0.133741329691	0.008885788815
3005	0.124854185870	0.133738028646	0.008883842776
3007	0.124854232299	0.133738350056	0.008884117757
3009	0.124857730377	0.133738118820	0.008880388443
3011	0.124871528345	0.133735074803	0.008863546458
3013	0.124872754516	0.133735729760	0.008862975244
3015	0.124876671730	0.133735846372	0.008859174642
3017	0.124878594460	0.133736108379	0.008857513919
3019	0.124870116275	0.133739603370	0.008869487095
3021	0.124873798227	0.133741435438	0.008867637212
3023	0.124875792724	0.133740865655	0.008865072932
3025	0.124878493947	0.133740334347	0.008861840399
3027	0.124893454591	0.133733760045	0.008840305454
3029	0.124896702041	0.133734242800	0.008837540760
3031	0.124898962704	0.133734351044	0.008835388340
3033	0.124902175949	0.133733564056	0.008831388108
3035	0.124904239428	0.133733638725	0.008829399297
3037	0.124906693336	0.133733282961	0.008826589625
3039	0.124909527514	0.133732735838	0.008823208324
3041	0.124912509514	0.133732161783	0.008819652268
3043	0.124914735733	0.133732114783	0.008817379050
3045	0.124914647893	0.133732927541	0.008818279649
3047	0.124913928332	0.133734858988	0.008820930656
3049	0.124901733419	0.133738984342	0.008837250923
3051	0.124897123920	0.133738511341	0.008841387421
3053	0.124910322943	0.133732902458	0.008822579516
3055	0.124913966901	0.133732389118	0.008818422217
3057	0.124917635805	0.133731729540	0.008814093735
3059	0.124921847237	0.133730970581	0.008809123344
3061	0.124924353238	0.133730862349	0.008806509111
3063	0.124926620690	0.133730793046	0.008804172355
3065	0.124928842228	0.133730723981	0.008801881753
3067	0.124915663620	0.133736971288	0.008821307668
3069	0.124916118555	0.133736923476	0.008820804921
3071	0.124917062420	0.133737415220	0.008820352799
3073	0.124917725426	0.133738186192	0.008820460766
3075	0.124918844802	0.133738465272	0.008819620470
3077	0.124920409526	0.133738401233	0.008817991707
3079	0.124911005526	0.133744440173	0.008833434647
3081	0.124910580105	0.133745432519	0.008834852414
3083	0.124911098824	0.133746348477	0.008835249653
3085	0.124912069013	0.133747268301	0.008835199289
3087	0.124913196700	0.133748556495	0.008835359795
3089	0.124913990849	0.133750655078	0.008836664229
3091	0.124914641342	0.133752484316	0.008837842974
3093	0.124928099283	0.133750603286	0.008822504002
3095	0.124931144558	0.133751853223	0.008820708665
3097	0.124932101313	0.133752888575	0.008820787262
3099	0.124939332818	0.133745892274	0.008806559456
3101	0.124942369051	0.133746763000	0.008804393949
3103	0.124939937041	0.133750518426	0.008810581385
3105	0.124937939190	0.133752576420	0.008814637230
3107	0.124939347100	0.133752135919	0.008812788819
3109	0.124941875225	0.133751275151	0.008809399927
3111	0.124944664408	0.133750453045	0.008805788636
3113	0.124947757828	0.133749530467	0.008801772640
3115	0.124951133883	0.133748420876	0.008797286993
3117	0.124954781208	0.133747131165	0.008792349958
3119	0.124951953971	0.133753820811	0.008801866840
3121	0.124952391643	0.133752063344	0.008799671702
3123	0.124953815974	0.133751289827	0.008797473853
3125	0.124955459620	0.133750790546	0.008795330925
3127	0.124957253328	0.133750383851	0.008793130522
3129	0.124959166808	0.133749992507	0.008790825700
3131	0.124960966922	0.133749928487	0.008788961565
3133	0.124962795778	0.133749754947	0.008786959169
3135	0.124964487989	0.133750979100	0.008786491111
3137	0.124965285671	0.133757033265	0.008791747594
3139	0.124966424035	0.133758236686	0.008791812651
3141	0.124968330199	0.133755697733	0.008787367534
3143	0.124970798322	0.133752142944	0.008781344622
3145	0.124973337424	0.133750616656	0.008777279233
3147	0.124975740352	0.133749954580	0.008774214229
3149	0.124978152487	0.133749048290	0.008770895802
3151	0.124980532314	0.133748053950	0.008767521636
3153	0.124982955629	0.133747010000	0.008764054372
3155	0.124985269453	0.133746762032	0.008761492579
3157	0.124987431747	0.133746552075	0.008759120328
3159	0.124989465591	0.133746305790	0.008756840199
3161	0.124991375666	0.133746054651	0.008754678986
3163	0.124993096015	0.133745989467	0.008752893452
3165	0.124994751207	0.133745941276	0.008751190070
3167	0.124996414918	0.133745864574	0.008749449656
3169	0.124998089105	0.133745784351	0.008747695246
3171	0.124999765667	0.133745699748	0.008745934081
3173	0.125001373782	0.133745625678	0.008744251896
3175	0.125002966088	0.133745536768	0.008742570680
3177	0.125004585044	0.133745420809	0.008740835766
3179	0.125006225266	0.133745296136	0.008739070869
3181	0.125007845400	0.133745216060	0.008737370661
3183	0.125009467065	0.133745114507	0.008735647441
3185	0.125010904508	0.133745032878	0.008734128369
3187	0.125012345926	0.133744920358	0.008732574432
3189	0.125013794349	0.133744794412	0.008731000064
3191	0.125015231405	0.133744657719	0.008729426314
3193	0.125016684789	0.133744483929	0.008727799141
3195	0.125018128510	0.133744278550	0.008726150040
3197	0.125019604976	0.133744015621	0.008724410645
3199	0.125021150502	0.133743661465	0.008722510963
3201	0.125022791123	0.133743188111	0.008720396987
3203	0.125024592635	0.133742541338	0.008717948704
3205	0.125026634328	0.133741640506	0.008715006178
3207	0.125029024583	0.133740365969	0.008711341386
3209	0.125032018676	0.133738367027	0.008706348352
3211	0.125035323484	0.133736496765	0.008701173281
3213	0.125037331060	0.133736523371	0.008699192311
3215	0.125039043138	0.133736519116	0.008697475979
3217	0.125040604012	0.133736515349	0.008695911337
3219	0.125042081289	0.133736480071	0.008694398782
3221	0.125043476993	0.133736415224	0.008692938231
3223	0.125044781809	0.133736338879	0.008691557071
3225	0.125046090903	0.133736241464	0.008690150561
3227	0.125047271940	0.133736354629	0.008689082689
3229	0.125048441129	0.133736456341	0.008688015212
3231	0.125049629128	0.133736542105	0.008686912977
3233	0.125050834382	0.133736613900	0.008685779518
3235	0.125052064557	0.133736670517	0.008684605960
3237	0.125053225343	0.133736732468	0.008683507125
3239	0.125054360252	0.133736816778	0.008682456526
3241	0.125055499423	0.133736901385	0.008681401962
3243	0.125056600099	0.133736994790	0.008680394690
3245	0.125057694979	0.133737083535	0.008679388556
3247	0.125058806461	0.133737161694	0.008678355233
3249	0.125059529560	0.133737283738	0.008677754178
3251	0.125060168474	0.133737389081	0.008677220607
3253	0.125060798974	0.133737478889	0.008676679915
3255	0.125061448878	0.133737553808	0.008676104930
3257	0.125062143056	0.133737613335	0.008675470279
3259	0.125062885508	0.133737657507	0.008674771998
3261	0.125063685125	0.133737685077	0.008673999952
3263	0.125064546038	0.133737695167	0.008673149129
3265	0.125065401425	0.133737723331	0.008672321906
3267	0.125066238741	0.133737755621	0.008671516880
3269	0.125067112379	0.133737777147	0.008670664767
3271	0.125067872422	0.133738129940	0.008670257519
3273	0.125068169837	0.133739238065	0.008671068228
3275	0.125068528897	0.133740076993	0.008671548096
3277	0.125080250442	0.133728288366	0.008648037924
3279	0.125071912770	0.133732083246	0.008660170476
3281	0.125071588042	0.133731605808	0.008660017766
3283	0.125070064869	0.133732434952	0.008662370084
3285	0.125064372888	0.133740316155	0.008675943267
3287	0.125054546778	0.133750972318	0.008696425540
3289	0.125051419874	0.133752269680	0.008700849806
3291	0.125050904179	0.133752498699	0.008701594520
3293	0.125051048868	0.133752512148	0.008701463280
3295	0.125064579521	0.133750640398	0.008686060877
3297	0.125066733725	0.133750136768	0.008683403043
3299	0.125068193136	0.133749921217	0.008681728082
3301	0.125065322987	0.133740935427	0.008675612441
3303	0.125079136666	0.133739324937	0.008660188270
3305	0.125072481595	0.133752448412	0.008679966817
3307	0.125079641501	0.133741600580	0.008661959079
3309	0.125073278987	0.133756895698	0.008683616711
3311	0.125083075931	0.133750197673	0.008667121741
3313	0.125086924243	0.133749891884	0.008662967640
3315	0.125091490714	0.133749534145	0.008658043431
3317	0.125093114772	0.133749430349	0.008656315577
3319	0.125094562104	0.133749230896	0.008654668792
3321	0.125096132110	0.133748931792	0.008652799681
3323	0.125097873482	0.133748502033	0.008650628552
3325	0.125099666493	0.133748202321	0.008648535828
3327	0.125100933446	0.133748557364	0.008647623918
3329	0.125102131745	0.133748776011	0.008646644265
3331	0.125103409651	0.133748848988	0.008645439337
3333	0.125104783168	0.133748798439	0.008644015272
3335	0.125106235584	0.133748662638	0.008642427054
3337	0.125107710532	0.133748476969	0.008640766437
3339	0.125109214930	0.133748165030	0.008638950100
3341	0.125110806832	0.133747723984	0.008636917152
3343	0.125112491979	0.133747174704	0.008634682725
3345	0.125114273820	0.133746529407	0.008632255587
3347	0.125116093595	0.133745919389	0.008629825794
3349	0.125117793001	0.133745561696	0.008627768695
3351	0.125119546977	0.133745151341	0.008625604364
3353	0.125121404621	0.133744672026	0.008623267405
3355	0.125123240224	0.133744408547	0.008621168323
3357	0.125127157587	0.133743187031	0.008616029444
3359	0.125129496259	0.133743566439	0.008614070180
3361	0.125130576511	0.133744360447	0.008613783937
3363	0.125127677217	0.133742326682	0.008614649465
3365	0.125125143372	0.133742761045	0.008617617673
3367	0.125124142627	0.133744201310	0.008620058684
3369	0.125124026131	0.133745264295	0.008621238164
3371	0.125125101886	0.133745416610	0.008620314723
3373	0.125114505111	0.133758918458	0.008644413347
3375	0.125113827047	0.133759472507	0.008645645460
3377	0.125114564121	0.133759082449	0.008644518328
3379	0.125115749322	0.133758572476	0.008642823155
3381	0.125116869620	0.133758678329	0.008641808709
3383	0.125117635537	0.133759460060	0.008641824524
3385	0.125103009461	0.133762405666	0.008659396205
3387	0.125102678833	0.133762641865	0.008659963032
3389	0.125103084906	0.133763150865	0.008660065959
3391	0.125103863905	0.133763538313	0.008659674408
3393	0.125104910317	0.133763807586	0.008658897269
3395	0.125106153373	0.133764027248	0.008657873875
3397	0.125107557670	0.133764176734	0.008656619063
3399	0.125109082346	0.133764293998	0.008655211652
3401	0.125110711310	0.133764380175	0.008653668865
3403	0.125112424798	0.133764446083	0.008652021285
3405	0.125114097045	0.133764741741	0.008650644696
3407	0.125115352806	0.133765234873	0.008649882067
3409	0.125116729191	0.133765407731	0.008648678539
3411	0.125118146026	0.133765601962	0.008647455936
3413	0.125119496132	0.133765941318	0.008646445186
3415	0.125120809563	0.133766261130	0.008645451568
3417	0.125122097522	0.133766562099	0.008644464577
3419	0.125123387797	0.133766856890	0.008643469092
3421	0.125124661687	0.133767174827	0.008642513140
3423	0.125125885375	0.133767584493	0.008641699118
3425	0.125127098711	0.133768026826	0.008640928115
3427	0.125128318736	0.133768505509	0.008640186774
3429	0.125129552354	0.133769021145	0.008639468791
3431	0.125130804555	0.133769556493	0.008638751937
3433	0.125132012690	0.133770089030	0.008638076340
3435	0.125133119505	0.133770582694	0.008637463188
3437	0.125134248591	0.133770982097	0.008636733506
3439	0.125135367873	0.133771344254	0.008635976380
3441	0.125136304521	0.133771877062	0.008635572541
3443	0.125137239236	0.133772303661	0.008635064425
3445	0.125138186127	0.133772671979	0.008634485852
3447	0.125139069055	0.133773088885	0.008634019830
3449	0.125139967616	0.133773467099	0.008633499484
3451	0.125140818787	0.133773954649	0.008633135861
3453	0.125154601491	0.133760895202	0.008606293711
3455	0.125164770577	0.133755089579	0.008590319002
3457	0.125168424071	0.133754660323	0.008586236252
3459	0.125171342527	0.133753493081	0.008582150553
3461	0.125166817186	0.133760140555	0.008593323369
3463	0.125175413728	0.133753753057	0.008578339329
3465	0.125162644221	0.133756063944	0.008593419723
3467	0.125161308237	0.133756688381	0.008595380144
3469	0.125160738651	0.133757805469	0.008597066818
3471	0.125160566010	0.133758768615	0.008598202605
3473	0.125160892581	0.133759263607	0.008598371026
3475	0.125161656554	0.133759356144	0.008597699590
3477	0.125162623451	0.133759323329	0.008596699878
3479	0.125163639147	0.133759421873	0.008595782726
3481	0.125171080080	0.133753572275	0.008582492195
3483	0.125174305927	0.133754126195	0.008579820268
3485	0.125176551794	0.133754139341	0.008577587546
3487	0.125168902017	0.133762417987	0.008593515970
3489	0.125178614878	0.133753344338	0.008574729461
3491	0.125180964509	0.133753172661	0.008572208151
3493	0.125180081952	0.133753235115	0.008573153163
3495	0.125173830795	0.133764624330	0.008590793535
3497	0.125180130485	0.133753276384	0.008573145899
3499	0.125174820692	0.133761129017	0.008586308326
3501	0.125182082305	0.133752301641	0.008570219336
3503	0.125173039175	0.133765043654	0.008592004478
3505	0.125173248681	0.133762623803	0.008589375122
3507	0.125180755470	0.133754196517	0.008573441047
3509	0.125174274216	0.133762737087	0.008588462871
3511	0.125174793524	0.133762104277	0.008587310753
3513	0.125170120009	0.133767358038	0.008597238029
3515	0.125171479566	0.133766774049	0.008595294483
3517	0.125179926450	0.133757492342	0.008577565893
3519	0.125171025926	0.133769029611	0.008598003686
3521	0.125168506036	0.133770968932	0.008602462897
3523	0.125166719214	0.133771754798	0.008605035584
3525	0.125174361785	0.133761483304	0.008587121519
3527	0.125176818679	0.133759876780	0.008583058101
3529	0.125192303482	0.133754991581	0.008562688099
3531	0.125194965073	0.133753908548	0.008558943475
3533	0.125204405516	0.133744971858	0.008540566342
3535	0.125198258451	0.133753401083	0.008555142632
3537	0.125208007695	0.133743554400	0.008535546705
3539	0.125210621634	0.133739193164	0.008528571529
3541	0.125211903979	0.133739829817	0.008527925837
3543	0.125212960140	0.133739930399	0.008526970258
3545	0.125214119374	0.133739955733	0.008525836358
3547	0.125215498113	0.133740066687	0.008524568574
3549	0.125216738061	0.133740431704	0.008523693643
3551	0.125217865829	0.133740343004	0.008522477175
3553	0.125218997708	0.133740350198	0.008521352490
3555	0.125220004654	0.133740624495	0.008520619840
3557	0.125220845155	0.133740860585	0.008520015430
3559	0.125221647142	0.133741061133	0.008519413990
3561	0.125220902135	0.133741252003	0.008520349868
3563	0.125222431423	0.133741814984	0.008519383561
3565	0.125223308990	0.133742090098	0.008518781107
3567	0.125224226476	0.133742080346	0.008517853870
3569	0.125219992580	0.133747452216	0.008527459636
3571	0.125224597613	0.133742606281	0.008518008668
3573	0.125226050839	0.133743046435	0.008516995596
3575	0.125222005118	0.133748339060	0.008526333941
3577	0.125226938912	0.133743077268	0.008516138357
3579	0.125228787505	0.133743089838	0.008514302333
3581	0.125223729045	0.133748161812	0.008524432767
3583	0.125223264837	0.133747875893	0.008524611056
3585	0.125223611616	0.133747542726	0.008523931110
3587	0.125224315942	0.133747231796	0.008522915854
3589	0.125225212911	0.133746924160	0.008521711249
3591	0.125232577868	0.133741207072	0.008508629204
3593	0.125235641021	0.133741807433	0.008506166413
3595	0.125237405052	0.133742280533	0.008504875482
3597	0.125238904131	0.133742536317	0.008503632186
3599	0.125240489143	0.133742450052	0.008501960909
3601	0.125242136371	0.133742288425	0.008500152054
3603	0.125243523603	0.133742383703	0.008498860101
3605	0.125244948535	0.133742218060	0.008497269526
3607	0.125246505013	0.133741796525	0.008495291512
3609	0.125248245647	0.133741115251	0.008492869605
3611	0.125250200553	0.133740150062	0.008489949509
3613	0.125252382314	0.133738914666	0.008486532353
3615	0.125254397275	0.133738532292	0.008484135018
3617	0.125255894414	0.133738727406	0.008482832992
3619	0.125257320011	0.133738765628	0.008481445618
3621	0.125256543773	0.133740031123	0.008483487349
3623	0.125258712248	0.133739651533	0.008480939286
3625	0.125258718429	0.133739745853	0.008481027423
3627	0.125254460534	0.133747051442	0.008492590908
3629	0.125255249672	0.133746609351	0.008491359678
3631	0.125261758336	0.133737598158	0.008475839822
3633	0.125256892393	0.133746854765	0.008489962372
3635	0.125256713504	0.133747584635	0.008490871130
3637	0.125257039875	0.133747167764	0.008490127889
3639	0.125257628068	0.133746687721	0.008489059653
3641	0.125258225481	0.133746691884	0.008488466403
3643	0.125258966371	0.133746592216	0.008487625845
3645	0.125259781757	0.133746460669	0.008486678912
3647	0.125260683246	0.133746298122	0.008485614876
3649	0.125261566731	0.133746380037	0.008484813307
3651	0.125262008909	0.133747434697	0.008485425788
3653	0.125262536500	0.133748025269	0.008485488769
3655	0.125263340253	0.133748105164	0.008484764911
3657	0.125264430240	0.133747797544	0.008483367303
3659	0.125265747913	0.133747256922	0.008481509008
3661	0.125260836048	0.133755274959	0.008494438910
3663	0.125260647512	0.133753366427	0.008492718915
3665	0.125261341374	0.133752855720	0.008491514347
3667	0.125262102806	0.133752676136	0.008490573330
3669	0.125262942939	0.133752568389	0.008489625450
3671	0.125263869072	0.133752422501	0.008488553429
3673	0.125264820574	0.133752225122	0.008487404548
3675	0.125265884331	0.133751873573	0.008485989242
3677	0.125267031216	0.133751442956	0.008484411740
3679	0.125268244830	0.133750958911	0.008482714081
3681	0.125269524524	0.133750401029	0.008480876505
3683	0.125270848010	0.133749809958	0.008478961948
3685	0.125271968018	0.133749623093	0.008477655074
3687	0.125272898775	0.133749586601	0.008476687825
3689	0.125273782640	0.133749612554	0.008475829913
3691	0.125274664451	0.133749651370	0.008474986918
3693	0.125275549445	0.133749687804	0.008474138359
3695	0.125276448381	0.133749719586	0.008473271205
3697	0.125277298453	0.133749791361	0.008472492908
3699	0.125278116126	0.133749870255	0.008471754129
3701	0.125278935566	0.133749934029	0.008470998463
3703	0.125279788399	0.133749955444	0.008470167044
3705	0.125280660565	0.133749953777	0.008469293212
3707	0.125281543822	0.133749952959	0.008468409138
3709	0.125282439498	0.133749949059	0.008467509561
3711	0.125276269940	0.133758065630	0.008481795689
3713	0.125285066774	0.133749352596	0.008464285822
3715	0.125287741631	0.133748693576	0.008460951946
3717	0.125287453689	0.133748809823	0.008461356134
3719	0.125299289832	0.133745135172	0.008445845340
3721	0.125289300963	0.133748598858	0.008459297895
3723	0.125289662265	0.133748572174	0.008458909909
3725	0.125288196744	0.133749613132	0.008461416388
3727	0.125290216023	0.133754230206	0.008464014184
3729	0.125291208724	0.133754519544	0.008463310820
3731	0.125284505873	0.133759888847	0.008475382974
3733	0.125293359847	0.133754500171	0.008461140324
3735	0.125295364793	0.133754416241	0.008459051448
3737	0.125296292677	0.133754400987	0.008458108310
3739	0.125297211778	0.133754296427	0.008457084649
3741	0.125296424738	0.133755202455	0.008458777717
3743	0.125298364407	0.133754237840	0.008455873433
3745	0.125298103503	0.133754722793	0.008456619290
3747	0.125298133866	0.133755037382	0.008456903516
3749	0.125298125427	0.133755919596	0.008457794168
3751	0.125298193023	0.133756582277	0.008458389254
3753	0.125298495305	0.133756719890	0.008458224585
3755	0.125299010413	0.133756528811	0.008457518397
3757	0.125299544587	0.133757509005	0.008457964419
3759	0.125305716796	0.133749214774	0.008443497978
3761	0.125301839634	0.133758518102	0.008456678467
3763	0.125303561565	0.133757071825	0.008453510261
3765	0.125304803764	0.133756871564	0.008452067801
3767	0.125323896559	0.133743138805	0.008419242246
3769	0.125335286146	0.133737312365	0.008402026218
3771	0.125341190402	0.133738126646	0.008396936243
3773	0.125344608223	0.133738290928	0.008393682704
3775	0.125338874051	0.133749837740	0.008410963689
3777	0.125346847792	0.133739750719	0.008392902927
3779	0.125348260579	0.133740180941	0.008391920362
3781	0.125341494206	0.133751365743	0.008409871537
3783	0.125349158922	0.133741115289	0.008391956367
3785	0.125329561861	0.133756336877	0.008426775017
3787	0.125338314658	0.133744030628	0.008405715970
3789	0.125338032314	0.133744562436	0.008406530122
3791	0.125353379866	0.133742810438	0.008389430572
3793	0.125346083165	0.133756737227	0.008410654061
3795	0.125347266222	0.133754638256	0.008407372034
3797	0.125344703246	0.133758361848	0.008413658602
3799	0.125342998213	0.133760211461	0.008417213249
3801	0.125341832224	0.133761245381	0.008419413157
3803	0.125340992573	0.133761817764	0.008420825191
3805	0.125340617643	0.133761915751	0.008421298108
3807	0.125340763217	0.133761561963	0.008420798746
3809	0.125328516003	0.133765493029	0.008436977027
3811	0.125327852989	0.133764395528	0.008436542539
3813	0.125328655457	0.133763201139	0.008434545682
3815	0.125330108287	0.133762081352	0.008431973064
3817	0.125330733127	0.133761553961	0.008430820834
3819	0.125331406283	0.133760981314	0.008429575031
3821	0.125332120234	0.133760485512	0.008428365278
3823	0.125332883554	0.133759995146	0.008427111593
3825	0.125333748059	0.133759431851	0.008425683792
3827	0.125334710197	0.133758782588	0.008424072392
3829	0.125329621978	0.133768353673	0.008438731695
3831	0.125337350110	0.133756903568	0.008419553458
3833	0.125350578017	0.133752804763	0.008402226747
3835	0.125340592074	0.133754275460	0.008413683385
3837	0.125335869944	0.133763809338	0.008427939394
3839	0.125345402414	0.133760908270	0.008415505856
3841	0.125335967599	0.133763012336	0.008427044737
3843	0.125339205330	0.133761401395	0.008422196065
3845	0.125349968524	0.133757121165	0.008407152642
3847	0.125360447044	0.133745917382	0.008385470339
3849	0.125341329903	0.133760816257	0.008419486354
3851	0.125339780998	0.133759455196	0.008419674198
3853	0.125340581031	0.133757403544	0.008416822513
3855	0.125342310793	0.133754907418	0.008412596626
3857	0.125344582483	0.133752061863	0.008407479380
3859	0.125347242368	0.133748905247	0.008401662879
3861	0.125349885063	0.133746797070	0.008396912007
3863	0.125343289387	0.133749285114	0.008405995728
3865	0.125355730065	0.133746197502	0.008390467438
3867	0.125356551224	0.133745562873	0.008389011649
3869	0.125349098850	0.133747979268	0.008398880418
3871	0.125360963672	0.133744470845	0.008383507173
3873	0.125361546766	0.133743693028	0.008382146261
3875	0.125364925535	0.133743320641	0.008378395106
3877	0.125365081969	0.133742580542	0.008377498573
3879	0.125368425732	0.133742233155	0.008373807423
3881	0.125359426041	0.133744600557	0.008385174516
3883	0.125370811235	0.133741366848	0.008370555613
3885	0.125372157518	0.133742097109	0.008369939591
3887	0.125369930615	0.133742660575	0.008372729960
3889	0.125371575443	0.133743316387	0.008371740944
3891	0.125372638510	0.133743594880	0.008370956370
3893	0.125360498301	0.133748158405	0.008387660104
3895	0.125382500907	0.133743345713	0.008360844806
3897	0.125383465037	0.133746288353	0.008362823316
3899	0.125372571286	0.133752765198	0.008380193912
3901	0.125384680466	0.133748364385	0.008363683919
3903	0.125385306186	0.133749736668	0.008364430482
3905	0.125385696751	0.133750589546	0.008364892794
3907	0.125386476217	0.133750906544	0.008364430327
3909	0.125386455157	0.133749551037	0.008363095881
3911	0.125386562065	0.133748637899	0.008362075834
3913	0.125386806472	0.133748116771	0.008361310299
3915	0.125387132127	0.133748106080	0.008360973953
3917	0.125387580467	0.133748061390	0.008360480923
3919	0.125388170387	0.133747875076	0.008359704689
3921	0.125388884537	0.133747596838	0.008358712302
3923	0.125389297118	0.133747494622	0.008358197504
3925	0.125389466111	0.133747507741	0.008358041630
3927	0.125389793322	0.133747421106	0.008357627784
3929	0.125390313093	0.133747287941	0.008356974848
3931	0.125391043238	0.133747061948	0.008356018710
3933	0.125391949364	0.133746773029	0.008354823666
3935	0.125392978203	0.133746517217	0.008353539014
3937	0.125393846408	0.133746272920	0.008352426511
3939	0.125394621994	0.133746071625	0.008351449630
3941	0.125395277371	0.133746140017	0.008350862645
3943	0.125395270122	0.133748355579	0.008353085456
3945	0.125393990295	0.133752763588	0.008358773293
3947	0.125393192689	0.133754479027	0.008361286339
3949	0.125393302451	0.133754086011	0.008360783560
3951	0.125397931249	0.133757439534	0.008359508284
3953	0.125390012266	0.133757451842	0.008367439576
3955	0.125398988049	0.133752210172	0.008353222124
3957	0.125391232649	0.133756682778	0.008365450128
3959	0.125394296566	0.133755378146	0.008361081580
3961	0.125396137531	0.133754328638	0.008358191107
3963	0.125397618013	0.133753385185	0.008355767172
3965	0.125387744141	0.133759940313	0.008372196171
3967	0.125386682646	0.133758640788	0.008371958142
3969	0.125399258540	0.133751869182	0.008352610642
3971	0.125398943433	0.133750570932	0.008351627499
3973	0.125392078069	0.133754926245	0.008362848176
3975	0.125395420302	0.133757557530	0.008362137228
3977	0.125382734283	0.133762402884	0.008379668602
3979	0.125393257526	0.133756659289	0.008363401763
3981	0.125395273849	0.133756078884	0.008360805035
3983	0.125395963738	0.133756945211	0.008360981473
3985	0.125396248498	0.133758446066	0.008362197568
3987	0.125396604962	0.133759516173	0.008362911211
3989	0.125397122297	0.133760093168	0.008362970871
3991	0.125397820477	0.133760233086	0.008362412609
3993	0.125398523969	0.133760359768	0.008361835799
3995	0.125399213595	0.133760375640	0.008361162045
3997	0.125399979214	0.133760212740	0.008360233527
3999	0.125400811617	0.133759945469	0.008359133852
4001	0.125401560368	0.133759694871	0.008358134504
4003	0.125401560368	0.133759694871	0.008358134504
4005	0.125401560368	0.133759694871	0.008358134504
4007	0.125401560368	0.133759694871	0.008358134504
4009	0.125401560368	0.133759694871	0.008358134504
4011	0.125401560368	0.133759694871	0.008358134504
4013	0.125401560368	0.133759694871	0.008358134504
4015	0.125401560368	0.133759694871	0.008358134504
4017	0.125401560368	0.133759694871	0.008358134504
4019	0.125401560368	0.133759694871	0.008358134504
4021	0.125401560368	0.133759694871	0.008358134504
4023	0.125401560368	0.133759694871	0.008358134504
4025	0.125401560368	0.133759694871	0.008358134504
4027	0.125401560368	0.133759694871	0.008358134504
4029	0.125401560368	0.133759694871	0.008358134504
4031	0.125401560368	0.133759694871	0.008358134504
4033	0.125401560368	0.133759694871	0.008358134504
4035	0.125401560368	0.133759694871	0.008358134504
4037	0.125401560368	0.133759694871	0.008358134504
4039	0.125401560368	0.133759694871	0.008358134504
4041	0.125401560368	0.133759694871	0.008358134504
4043	0.125401560368	0.133759694871	0.008358134504
4045	0.125401560368	0.133759694871	0.008358134504
4047	0.125401560368	0.133759694871	0.008358134504
4049	0.125401560368	0.133759694871	0.008358134504
4051	0.125401560368	0.133759694871	0.008358134504
4053	0.125401560368	0.133759694871	0.008358134504
4055	0.125401560368	0.133759694871	0.008358134504
4057	0.125401560368	0.133759694871	0.008358134504
4059	0.125401560368	0.133759694871	0.008358134504
4061	0.125401560368	0.133759694871	0.008358134504
4063	0.125401560368	0.133759694871	0.008358134504
4065	0.125401560368	0.133759694871	0.008358134504
4067	0.125401560368	0.133759694871	0.008358134504
4069	0.125401560368	0.133759694871	0.008358134504
4071	0.125401560368	0.133759694871	0.008358134504
4073	0.125401560368	0.133759694871	0.008358134504
4075	0.125401560368	0.133759694871	0.008358134504
4077	0.125401560368	0.133759694871	0.008358134504
4079	0.125401560368	0.133759694871	0.008358134504
4081	0.125401560368	0.133759694871	0.008358134504
4083	0.125401560368	0.133759694871	0.008358134504
4085	0.125401560368	0.133759694871	0.008358134504
4087	0.125401560368	0.133759694871	0.008358134504
4089	0.125401560368	0.133759694871	0.008358134504
4091	0.125401560368	0.133759694871	0.008358134504
4093	0.125401560368	0.133759694871	0.008358134504
4095	0.125401560368	0.133759694871	0.008358134504
4097	0.125401560368	0.133759694871	0.008358134504
4099	0.125401560368	0.133759694871	0.008358134504
4101	0.125401560368	0.133759694871	0.008358134504
4103	0.125401560368	0.133759694871	0.008358134504
4105	0.125401560368	0.133759694871	0.008358134504
4107	0.125401560368	0.133759694871	0.008358134504
4109	0.125401560368	0.133759694871	0.008358134504
4111	0.125401560368	0.133759694871	0.008358134504
4113	0.125401560368	0.133759694871	0.008358134504
4115	0.125401560368	0.133759694871	0.008358134504
4117	0.125401560368	0.133759694871	0.008358134504
4119	0.125401560368	0.133759694871	0.008358134504
4121	0.125401560368	0.133759694871	0.008358134504
4123	0.125401560368	0.133759694871	0.008358134504
4125	0.125401560368	0.133759694871	0.008358134504
4127	0.125401560368	0.133759694871	0.008358134504
4129	0.125401560368	0.133759694871	0.008358134504
4131	0.125401560368	0.133759694871	0.008358134504
4133	0.125401560368	0.133759694871	0.008358134504
4135	0.125401560368	0.133759694871	0.008358134504
4137	0.125401560368	0.133759694871	0.008358134504
4139	0.125401560368	0.133759694871	0.008358134504
4141	0.125401560368	0.133759694871	0.008358134504
4143	0.125401560368	0.133759694871	0.008358134504
4145	0.125401560368	0.133759694871	0.008358134504
4147	0.125401560368	0.133759694871	0.008358134504
4149	0.125401560368	0.133759694871	0.008358134504
4151	0.125401560368	0.133759694871	0.008358134504
4153	0.125401560368	0.133759694871	0.008358134504
4155	0.125401560368	0.133759694871	0.008358134504
4157	0.125401560368	0.133759694871	0.008358134504
4159	0.125401560368	0.133759694871	0.008358134504
4161	0.125401560368	0.133759694871	0.008358134504
4163	0.125401560368	0.133759694871	0.008358134504
4165	0.125401560368	0.133759694871	0.008358134504
4167	0.125401560368	0.133759694871	0.008358134504
4169	0.125401560368	0.133759694871	0.008358134504
4171	0.125401560368	0.133759694871	0.008358134504
4173	0.125401560368	0.133759694871	0.008358134504
4175	0.125401560368	0.133759694871	0.008358134504
4177	0.125401560368	0.133759694871	0.008358134504
4179	0.125401560368	0.133759694871	0.008358134504
4181	0.125401560368	0.133759694871	0.008358134504
4183	0.125401560368	0.133759694871	0.008358134504
4185	0.125401560368	0.133759694871	0.008358134504
4187	0.125401560368	0.133759694871	0.008358134504
4189	0.125401560368	0.133759694871	0.008358134504
4191	0.125401560368	0.133759694871	0.008358134504
4193	0.125401560368	0.133759694871	0.008358134504
4195	0.125401560368	0.133759694871	0.008358134504
4197	0.125401560368	0.133759694871	0.008358134504
4199	0.125401560368	0.133759694871	0.008358134504
4201	0.125401560368	0.133759694871	0.008358134504
4203	0.125401560368	0.133759694871	0.008358134504
4205	0.125401560368	0.133759694871	0.008358134504
4207	0.125401560368	0.133759694871	0.008358134504
4209	0.125401560368	0.133759694871	0.008358134504
4211	0.125401560368	0.133759694871	0.008358134504
4213	0.125401560368	0.133759694871	0.008358134504
4215	0.125401560368	0.133759694871	0.008358134504
4217	0.125401560368	0.133759694871	0.008358134504
4219	0.125401560368	0.133759694871	0.008358134504
4221	0.125401560368	0.133759694871	0.008358134504
4223	0.125401560368	0.133759694871	0.008358134504
4225	0.125401560368	0.133759694871	0.008358134504
4227	0.125401560368	0.133759694871	0.008358134504
4229	0.125401560368	0.133759694871	0.008358134504
4231	0.125401560368	0.133759694871	0.008358134504
4233	0.125401560368	0.133759694871	0.008358134504
4235	0.125401560368	0.133759694871	0.008358134504
4237	0.125401560368	0.133759694871	0.008358134504
4239	0.125401560368	0.133759694871	0.008358134504
4241	0.125401560368	0.133759694871	0.008358134504
4243	0.125401560368	0.133759694871	0.008358134504
4245	0.125401560368	0.133759694871	0.008358134504
4247	0.125401560368	0.133759694871	0.008358134504
4249	0.125401560368	0.133759694871	0.008358134504
4251	0.125401560368	0.133759694871	0.008358134504
4253	0.125401560368	0.133759694871	0.008358134504
4255	0.125401560368	0.133759694871	0.008358134504
4257	0.125401560368	0.133759694871	0.008358134504
4259	0.125401560368	0.133759694871	0.008358134504
4261	0.125401560368	0.133759694871	0.008358134504
4263	0.125401560368	0.133759694871	0.008358134504
4265	0.125401560368	0.133759694871	0.008358134504
4267	0.125401560368	0.133759694871	0.008358134504
4269	0.125401560368	0.133759694871	0.008358134504
4271	0.125401560368	0.133759694871	0.008358134504
4273	0.125401560368	0.133759694871	0.008358134504
4275	0.125401560368	0.133759694871	0.008358134504
4277	0.125401560368	0.133759694871	0.008358134504
4279	0.125401560368	0.133759694871	0.008358134504
4281	0.125401560368	0.133759694871	0.008358134504
4283	0.125401560368	0.133759694871	0.008358134504
4285	0.125401560368	0.133759694871	0.008358134504
4287	0.125401560368	0.133759694871	0.008358134504
4289	0.125401560368	0.133759694871	0.008358134504
4291	0.125401560368	0.133759694871	0.008358134504
4293	0.125401560368	0.133759694871	0.008358134504
4295	0.125401560368	0.133759694871	0.008358134504
4297	0.125401560368	0.133759694871	0.008358134504
4299	0.125401560368	0.133759694871	0.008358134504
4301	0.125401560368	0.133759694871	0.008358134504
4303	0.125401560368	0.133759694871	0.008358134504
4305	0.125401560368	0.133759694871	0.008358134504
4307	0.125401560368	0.133759694871	0.008358134504
4309	0.125401560368	0.133759694871	0.008358134504
4311	0.125401560368	0.133759694871	0.008358134504
4313	0.125401560368	0.133759694871	0.008358134504
4315	0.125401560368	0.133759694871	0.008358134504
4317	0.125401560368	0.133759694871	0.008358134504
4319	0.125401560368	0.133759694871	0.008358134504
4321	0.125401560368	0.133759694871	0.008358134504
4323	0.125401560368	0.133759694871	0.008358134504
4325	0.125401560368	0.133759694871	0.008358134504
4327	0.125401560368	0.133759694871	0.008358134504
4329	0.125401560368	0.133759694871	0.008358134504
4331	0.125401560368	0.133759694871	0.008358134504
4333	0.125401560368	0.133759694871	0.008358134504
4335	0.125401560368	0.133759694871	0.008358134504
4337	0.125401560368	0.133759694871	0.008358134504
4339	0.125401560368	0.133759694871	0.008358134504
4341	0.125401560368	0.133759694871	0.008358134504
4343	0.125401560368	0.133759694871	0.008358134504
4345	0.125401560368	0.133759694871	0.008358134504
4347	0.125401560368	0.133759694871	0.008358134504
4349	0.125401560368	0.133759694871	0.008358134504
4351	0.125401560368	0.133759694871	0.008358134504
4353	0.125401560368	0.133759694871	0.008358134504
4355	0.125401560368	0.133759694871	0.008358134504
4357	0.125401560368	0.133759694871	0.008358134504
4359	0.125401560368	0.133759694871	0.008358134504
4361	0.125401560368	0.133759694871	0.008358134504
4363	0.125401560368	0.133759694871	0.008358134504
4365	0.125401560368	0.133759694871	0.008358134504
4367	0.125401560368	0.133759694871	0.008358134504
4369	0.125401560368	0.133759694871	0.008358134504
4371	0.125401560368	0.133759694871	0.008358134504
4373	0.125401560368	0.133759694871	0.008358134504
4375	0.125401560368	0.133759694871	0.008358134504
4377	0.125401560368	0.133759694871	0.008358134504
4379	0.125401560368	0.133759694871	0.008358134504
4381	0.125401560368	0.133759694871	0.008358134504
4383	0.125401560368	0.133759694871	0.008358134504
4385	0.125401560368	0.133759694871	0.008358134504
4387	0.125401560368	0.133759694871	0.008358134504
4389	0.125401560368	0.133759694871	0.008358134504
4391	0.125401560368	0.133759694871	0.008358134504
4393	0.125401560368	0.133759694871	0.008358134504
4395	0.125401560368	0.133759694871	0.008358134504
4397	0.125401560368	0.133759694871	0.008358134504
4399	0.125401560368	0.133759694871	0.008358134504
4401	0.125401560368	0.133759694871	0.008358134504
4403	0.125401560368	0.133759694871	0.008358134504
4405	0.125401560368	0.133759694871	0.008358134504
4407	0.125401560368	0.133759694871	0.008358134504
4409	0.125401560368	0.133759694871	0.008358134504
4411	0.125401560368	0.133759694871	0.008358134504
4413	0.125401560368	0.133759694871	0.008358134504
4415	0.125401560368	0.133759694871	0.008358134504
4417	0.125401560368	0.133759694871	0.008358134504
4419	0.125401560368	0.133759694871	0.008358134504
4421	0.125401560368	0.133759694871	0.008358134504
4423	0.125401560368	0.133759694871	0.008358134504
4425	0.125401560368	0.133759694871	0.008358134504
4427	0.125401560368	0.133759694871	0.008358134504
4429	0.125401560368	0.133759694871	0.008358134504
4431	0.125401560368	0.133759694871	0.008358134504
4433	0.125401560368	0.133759694871	0.008358134504
4435	0.125401560368	0.133759694871	0.008358134504
4437	0.125401560368	0.133759694871	0.008358134504
4439	0.125401560368	0.133759694871	0.008358134504
4441	0.125401560368	0.133759694871	0.008358134504
4443	0.125401560368	0.133759694871	0.008358134504
4445	0.125401560368	0.133759694871	0.008358134504
4447	0.125401560368	0.133759694871	0.008358134504
4449	0.125401560368	0.133759694871	0.008358134504
4451	0.125401560368	0.133759694871	0.008358134504
4453	0.125401560368	0.133759694871	0.008358134504
4455	0.125401560368	0.133759694871	0.008358134504
4457	0.125401560368	0.133759694871	0.008358134504
4459	0.125401560368	0.133759694871	0.008358134504
4461	0.125401560368	0.133759694871	0.008358134504
4463	0.125401560368	0.133759694871	0.008358134504
4465	0.125401560368	0.133759694871	0.008358134504
4467	0.125401560368	0.133759694871	0.008358134504
4469	0.125401560368	0.133759694871	0.008358134504
4471	0.125401560368	0.133759694871	0.008358134504
4473	0.125401560368	0.133759694871	0.008358134504
4475	0.125401560368	0.133759694871	0.008358134504
4477	0.125401560368	0.133759694871	0.008358134504
4479	0.125401560368	0.133759694871	0.008358134504
4481	0.125401560368	0.133759694871	0.008358134504
4483	0.125401560368	0.133759694871	0.008358134504
4485	0.125401560368	0.133759694871	0.008358134504
4487	0.125401560368	0.133759694871	0.008358134504
4489	0.125401560368	0.133759694871	0.008358134504
4491	0.125401560368	0.133759694871	0.008358134504
4493	0.125401560368	0.133759694871	0.008358134504
4495	0.125401560368	0.133759694871	0.008358134504
4497	0.125401560368	0.133759694871	0.008358134504
4499	0.125401560368	0.133759694871	0.008358134504
4501	0.125401560368	0.133759694871	0.008358134504
4503	0.125401560368	0.133759694871	0.008358134504
4505	0.125401560368	0.133759694871	0.008358134504
4507	0.125401560368	0.133759694871	0.008358134504
4509	0.125401560368	0.133759694871	0.008358134504
4511	0.125401560368	0.133759694871	0.008358134504
4513	0.125401560368	0.133759694871	0.008358134504
4515	0.125401560368	0.133759694871	0.008358134504
4517	0.125401560368	0.133759694871	0.008358134504
4519	0.125401560368	0.133759694871	0.008358134504
4521	0.125401560368	0.133759694871	0.008358134504
4523	0.125401560368	0.133759694871	0.008358134504
4525	0.125401560368	0.133759694871	0.008358134504
4527	0.125401560368	0.133759694871	0.008358134504
4529	0.125401560368	0.133759694871	0.008358134504
4531	0.125401560368	0.133759694871	0.008358134504
4533	0.125401560368	0.133759694871	0.008358134504
4535	0.125401560368	0.133759694871	0.008358134504
4537	0.125401560368	0.133759694871	0.008358134504
4539	0.125401560368	0.133759694871	0.008358134504
4541	0.125401560368	0.133759694871	0.008358134504
4543	0.125401560368	0.133759694871	0.008358134504
4545	0.125401560368	0.133759694871	0.008358134504
4547	0.125401560368	0.133759694871	0.008358134504
4549	0.125401560368	0.133759694871	0.008358134504
4551	0.125401560368	0.133759694871	0.008358134504
4553	0.125401560368	0.133759694871	0.008358134504
4555	0.125401560368	0.133759694871	0.008358134504
4557	0.125401560368	0.133759694871	0.008358134504
4559	0.125401560368	0.133759694871	0.008358134504
4561	0.125401560368	0.133759694871	0.008358134504
4563	0.125401560368	0.133759694871	0.008358134504
4565	0.125401560368	0.133759694871	0.008358134504
4567	0.125401560368	0.133759694871	0.008358134504
4569	0.125401560368	0.133759694871	0.008358134504
4571	0.125401560368	0.133759694871	0.008358134504
4573	0.125401560368	0.133759694871	0.008358134504
4575	0.125401560368	0.133759694871	0.008358134504
4577	0.125401560368	0.133759694871	0.008358134504
4579	0.125401560368	0.133759694871	0.008358134504
4581	0.125401560368	0.133759694871	0.008358134504
4583	0.125401560368	0.133759694871	0.008358134504
4585	0.125401560368	0.133759694871	0.008358134504
4587	0.125401560368	0.133759694871	0.008358134504
4589	0.125401560368	0.133759694871	0.008358134504
4591	0.125401560368	0.133759694871	0.008358134504
4593	0.125401560368	0.133759694871	0.008358134504
4595	0.125401560368	0.133759694871	0.008358134504
4597	0.125401560368	0.133759694871	0.008358134504
4599	0.125401560368	0.133759694871	0.008358134504
4601	0.125401560368	0.133759694871	0.008358134504
4603	0.125401560368	0.133759694871	0.008358134504
4605	0.125401560368	0.133759694871	0.008358134504
4607	0.125401560368	0.133759694871	0.008358134504
4609	0.125401560368	0.133759694871	0.008358134504
4611	0.125401560368	0.133759694871	0.008358134504
4613	0.125401560368	0.133759694871	0.008358134504
4615	0.125401560368	0.133759694871	0.008358134504
4617	0.125401560368	0.133759694871	0.008358134504
4619	0.125401560368	0.133759694871	0.008358134504
4621	0.125401560368	0.133759694871	0.008358134504
4623	0.125401560368	0.133759694871	0.008358134504
4625	0.125401560368	0.133759694871	0.008358134504
4627	0.125401560368	0.133759694871	0.008358134504
4629	0.125401560368	0.133759694871	0.008358134504
4631	0.125401560368	0.133759694871	0.008358134504
4633	0.125401560368	0.133759694871	0.008358134504
4635	0.125401560368	0.133759694871	0.008358134504
4637	0.125401560368	0.133759694871	0.008358134504
4639	0.125401560368	0.133759694871	0.008358134504
4641	0.125401560368	0.133759694871	0.008358134504
4643	0.125401560368	0.133759694871	0.008358134504
4645	0.125401560368	0.133759694871	0.008358134504
4647	0.125401560368	0.133759694871	0.008358134504
4649	0.125401560368	0.133759694871	0.008358134504
4651	0.125401560368	0.133759694871	0.008358134504
4653	0.125401560368	0.133759694871	0.008358134504
4655	0.125401560368	0.133759694871	0.008358134504
4657	0.125401560368	0.133759694871	0.008358134504
4659	0.125401560368	0.133759694871	0.008358134504
4661	0.125401560368	0.133759694871	0.008358134504
4663	0.125401560368	0.133759694871	0.008358134504
4665	0.125401560368	0.133759694871	0.008358134504
4667	0.125401560368	0.133759694871	0.008358134504
4669	0.125401560368	0.133759694871	0.008358134504
4671	0.125401560368	0.133759694871	0.008358134504
4673	0.125401560368	0.133759694871	0.008358134504
4675	0.125401560368	0.133759694871	0.008358134504
4677	0.125401560368	0.133759694871	0.008358134504
4679	0.125401560368	0.133759694871	0.008358134504
4681	0.125401560368	0.133759694871	0.008358134504
4683	0.125401560368	0.133759694871	0.008358134504
4685	0.125401560368	0.133759694871	0.008358134504
4687	0.125401560368	0.133759694871	0.008358134504
4689	0.125401560368	0.133759694871	0.008358134504
4691	0.125401560368	0.133759694871	0.008358134504
4693	0.125401560368	0.133759694871	0.008358134504
4695	0.125401560368	0.133759694871	0.008358134504
4697	0.125401560368	0.133759694871	0.008358134504
4699	0.125401560368	0.133759694871	0.008358134504
4701	0.125401560368	0.133759694871	0.008358134504
4703	0.125401560368	0.133759694871	0.008358134504
4705	0.125401560368	0.133759694871	0.008358134504
4707	0.125401560368	0.133759694871	0.008358134504
4709	0.125401560368	0.133759694871	0.008358134504
4711	0.125401560368	0.133759694871	0.008358134504
4713	0.125401560368	0.133759694871	0.008358134504
4715	0.125401560368	0.133759694871	0.008358134504
4717	0.125401560368	0.133759694871	0.008358134504
4719	0.125401560368	0.133759694871	0.008358134504
4721	0.125401560368	0.133759694871	0.008358134504
4723	0.125401560368	0.133759694871	0.008358134504
4725	0.125401560368	0.133759694871	0.008358134504
4727	0.125401560368	0.133759694871	0.008358134504
4729	0.125401560368	0.133759694871	0.008358134504
4731	0.125401560368	0.133759694871	0.008358134504
4733	0.125401560368	0.133759694871	0.008358134504
4735	0.125401560368	0.133759694871	0.008358134504
4737	0.125401560368	0.133759694871	0.008358134504
4739	0.125401560368	0.133759694871	0.008358134504
4741	0.125401560368	0.133759694871	0.008358134504
4743	0.125401560368	0.133759694871	0.008358134504
4745	0.125401560368	0.133759694871	0.008358134504
4747	0.125401560368	0.133759694871	0.008358134504
4749	0.125401560368	0.133759694871	0.008358134504
4751	0.125401560368	0.133759694871	0.008358134504
4753	0.125401560368	0.133759694871	0.008358134504
4755	0.125401560368	0.133759694871	0.008358134504
4757	0.125401560368	0.133759694871	0.008358134504
4759	0.125401560368	0.133759694871	0.008358134504
4761	0.125401560368	0.133759694871	0.008358134504
4763	0.125401560368	0.133759694871	0.008358134504
4765	0.125401560368	0.133759694871	0.008358134504
4767	0.125401560368	0.133759694871	0.008358134504
4769	0.125401560368	0.133759694871	0.008358134504
4771	0.125401560368	0.133759694871	0.008358134504
4773	0.125401560368	0.133759694871	0.008358134504
4775	0.125401560368	0.133759694871	0.008358134504
4777	0.125401560368	0.133759694871	0.008358134504
4779	0.125401560368	0.133759694871	0.008358134504
4781	0.125401560368	0.133759694871	0.008358134504
4783	0.125401560368	0.133759694871	0.008358134504
4785	0.125401560368	0.133759694871	0.008358134504
4787	0.125401560368	0.133759694871	0.008358134504
4789	0.125401560368	0.133759694871	0.008358134504
4791	0.125401560368	0.133759694871	0.008358134504
4793	0.125401560368	0.133759694871	0.008358134504
4795	0.125401560368	0.133759694871	0.008358134504
4797	0.125401560368	0.133759694871	0.008358134504
4799	0.125401560368	0.133759694871	0.008358134504
4801	0.125401560368	0.133759694871	0.008358134504
4803	0.125401560368	0.133759694871	0.008358134504
4805	0.125401560368	0.133759694871	0.008358134504
4807	0.125401560368	0.133759694871	0.008358134504
4809	0.125401560368	0.133759694871	0.008358134504
4811	0.125401560368	0.133759694871	0.008358134504
4813	0.125401560368	0.133759694871	0.008358134504
4815	0.125401560368	0.133759694871	0.008358134504
4817	0.125401560368	0.133759694871	0.008358134504
4819	0.125401560368	0.133759694871	0.008358134504
4821	0.125401560368	0.133759694871	0.008358134504
4823	0.125401560368	0.133759694871	0.008358134504
4825	0.125401560368	0.133759694871	0.008358134504
4827	0.125401560368	0.133759694871	0.008358134504
4829	0.125401560368	0.133759694871	0.008358134504
4831	0.125401560368	0.133759694871	0.008358134504
4833	0.125401560368	0.133759694871	0.008358134504
4835	0.125401560368	0.133759694871	0.008358134504
4837	0.125401560368	0.133759694871	0.008358134504
4839	0.125401560368	0.133759694871	0.008358134504
4841	0.125401560368	0.133759694871	0.008358134504
4843	0.125401560368	0.133759694871	0.008358134504
4845	0.125401560368	0.133759694871	0.008358134504
4847	0.125401560368	0.133759694871	0.008358134504
4849	0.125401560368	0.133759694871	0.008358134504
4851	0.125401560368	0.133759694871	0.008358134504
4853	0.125401560368	0.133759694871	0.008358134504
4855	0.125401560368	0.133759694871	0.008358134504
4857	0.125401560368	0.133759694871	0.008358134504
4859	0.125401560368	0.133759694871	0.008358134504
4861	0.125401560368	0.133759694871	0.008358134504
4863	0.125401560368	0.133759694871	0.008358134504
4865	0.125401560368	0.133759694871	0.008358134504
4867	0.125401560368	0.133759694871	0.008358134504
4869	0.125401560368	0.133759694871	0.008358134504
4871	0.125401560368	0.133759694871	0.008358134504
4873	0.125401560368	0.133759694871	0.008358134504
4875	0.125401560368	0.133759694871	0.008358134504
4877	0.125401560368	0.133759694871	0.008358134504
4879	0.125401560368	0.133759694871	0.008358134504
4881	0.125401560368	0.133759694871	0.008358134504
4883	0.125401560368	0.133759694871	0.008358134504
4885	0.125401560368	0.133759694871	0.008358134504
4887	0.125401560368	0.133759694871	0.008358134504
4889	0.125401560368	0.133759694871	0.008358134504
4891	0.125401560368	0.133759694871	0.008358134504
4893	0.125401560368	0.133759694871	0.008358134504
4895	0.125401560368	0.133759694871	0.008358134504
4897	0.125401560368	0.133759694871	0.008358134504
4899	0.125401560368	0.133759694871	0.008358134504
4901	0.125401560368	0.133759694871	0.008358134504
4903	0.125401560368	0.133759694871	0.008358134504
4905	0.125401560368	0.133759694871	0.008358134504
4907	0.125401560368	0.133759694871	0.008358134504
4909	0.125401560368	0.133759694871	0.008358134504
4911	0.125401560368	0.133759694871	0.008358134504
4913	0.125401560368	0.133759694871	0.008358134504
4915	0.125401560368	0.133759694871	0.008358134504
4917	0.125401560368	0.133759694871	0.008358134504
4919	0.125401560368	0.133759694871	0.008358134504
4921	0.125401560368	0.133759694871	0.008358134504
4923	0.125401560368	0.133759694871	0.008358134504
4925	0.125401560368	0.133759694871	0.008358134504
4927	0.125401560368	0.133759694871	0.008358134504
4929	0.125401560368	0.133759694871	0.008358134504
4931	0.125401560368	0.133759694871	0.008358134504
4933	0.125401560368	0.133759694871	0.008358134504
4935	0.125401560368	0.133759694871	0.008358134504
4937	0.125401560368	0.133759694871	0.008358134504
4939	0.125401560368	0.133759694871	0.008358134504
4941	0.125401560368	0.133759694871	0.008358134504
4943	0.125401560368	0.133759694871	0.008358134504
4945	0.125401560368	0.133759694871	0.008358134504
4947	0.125401560368	0.133759694871	0.008358134504
4949	0.125401560368	0.133759694871	0.008358134504
4951	0.125401560368	0.133759694871	0.008358134504
4953	0.125401560368	0.133759694871	0.008358134504
4955	0.125401560368	0.133759694871	0.008358134504
4957	0.125401560368	0.133759694871	0.008358134504
4959	0.125401560368	0.133759694871	0.008358134504
4961	0.125401560368	0.133759694871	0.008358134504
4963	0.125401560368	0.133759694871	0.008358134504
4965	0.125401560368	0.133759694871	0.008358134504
4967	0.125401560368	0.133759694871	0.008358134504
4969	0.125401560368	0.133759694871	0.008358134504
4971	0.125401560368	0.133759694871	0.008358134504
4973	0.125401560368	0.133759694871	0.008358134504
4975	0.125401560368	0.133759694871	0.008358134504
4977	0.125401560368	0.133759694871	0.008358134504
4979	0.125401560368	0.133759694871	0.008358134504
4981	0.125401560368	0.133759694871	0.008358134504
4983	0.125401560368	0.133759694871	0.008358134504
4985	0.125401560368	0.133759694871	0.008358134504
4987	0.125401560368	0.133759694871	0.008358134504
4989	0.125401560368	0.133759694871	0.008358134504
4991	0.125401560368	0.133759694871	0.008358134504
4993	0.125401560368	0.133759694871	0.008358134504
4995	0.125401560368	0.133759694871	0.008358134504
4997	0.125401560368	0.133759694871	0.008358134504
4999	0.125401560368	0.133759694871	0.008358134504


==> 1155001913-cao_michael_xuan-202104-phd-Data_Performance_Gap_qgd_1.txt <==
step	          IR_L	          IR_U	           GAP
   1	-0.036135308729	0.150496499210	0.186631807940
   3	0.004839617266	0.130754163049	0.125914545783
   5	0.008509427635	0.130594563734	0.122085136099
   7	0.012313131745	0.130603412587	0.118290280842
   9	0.017221586024	0.130612452901	0.113390866877
  11	0.023342593589	0.130606893202	0.107264299613
  13	0.030632116380	0.130619349008	0.099987232628
  15	0.037613511461	0.130633885073	0.093020373612
  17	0.043233978068	0.130613400672	0.087379422604
  19	0.048145668808	0.130614013375	0.082468344567
  21	0.052407187923	0.130615415472	0.078208227549
  23	0.056069770738	0.130616024316	0.074546253578
  25	0.059183101187	0.130615748452	0.071432647265
  27	0.061806326282	0.130614869893	0.068808543611
  29	0.064013708398	0.130613888158	0.066600179760
  31	0.065892552139	0.130613991883	0.064721439743
  33	0.067525879669	0.130614198485	0.063088318817
  35	0.068977123205	0.130614921189	0.061637797984
  37	0.070285591356	0.130616246663	0.060330655306
  39	0.071470654684	0.130618096340	0.059147441655
  41	0.072537451724	0.130620889520	0.058083437796
  43	0.073469721762	0.130624180608	0.057154458846
  45	0.074202119599	0.130620375339	0.056418255739
  47	0.074748972168	0.130619799205	0.055870827037
  49	0.075157712845	0.130620111951	0.055462399106
  51	0.075452594232	0.130620381350	0.055167787118
  53	0.075660737413	0.130620539805	0.054959802393
  55	0.075807083888	0.130620617425	0.054813533538
  57	0.075911372255	0.130620646567	0.054709274312
  59	0.075987689156	0.130620648656	0.054632959500
  61	0.076045441224	0.130620636207	0.054575194983
  63	0.076090680868	0.130620616330	0.054529935462
  65	0.076127249304	0.130620593157	0.054493343853
  67	0.076157595905	0.130620569188	0.054462973283
  69	0.076183311597	0.130620545995	0.054437234398
  71	0.076205458750	0.130620524586	0.054415065836
  73	0.076224770461	0.130620505596	0.054395735136
  75	0.076241770498	0.130620489412	0.054378718913
  77	0.076256845866	0.130620476237	0.054363630371
  79	0.076270291686	0.130620466152	0.054350174466
  81	0.076282339417	0.130620459148	0.054338119731
  83	0.076293174940	0.130620455153	0.054327280213
  85	0.076302951362	0.130620454048	0.054317502686
  87	0.076311794684	0.130620455702	0.054308661018
  89	0.076319813101	0.130620459953	0.054300646852
  91	0.076327098652	0.130620466635	0.054293367983
  93	0.076333730808	0.130620475579	0.054286744772
  95	0.076339778696	0.130620486617	0.054280707921
  97	0.076345302814	0.130620499584	0.054275196770
  99	0.076350356366	0.130620514323	0.054270157956
 101	0.076354986333	0.130620530680	0.054265544346
 103	0.076359234341	0.130620548512	0.054261314171
 105	0.076363137376	0.130620567682	0.054257430306
 107	0.076366728385	0.130620588062	0.054253859676
 109	0.076370036779	0.130620609530	0.054250572751
 111	0.076373088861	0.130620631974	0.054247543113
 113	0.076375908195	0.130620655288	0.054244747092
 115	0.076378515925	0.130620679371	0.054242163446
 117	0.076380931050	0.130620704132	0.054239773082
 119	0.076383170662	0.130620729484	0.054237558822
 121	0.076385250159	0.130620755346	0.054235505187
 123	0.076387183429	0.130620781643	0.054233598213
 125	0.076388983010	0.130620808303	0.054231825293
 127	0.076390660235	0.130620835262	0.054230175028
 129	0.076392225356	0.130620862458	0.054228637102
 131	0.076393687661	0.130620889834	0.054227202174
 133	0.076395055567	0.130620917337	0.054225861770
 135	0.076396336712	0.130620944916	0.054224608204
 137	0.076397538035	0.130620972526	0.054223434491
 139	0.076398665841	0.130621000123	0.054222334282
 141	0.076399725868	0.130621027667	0.054221301799
 143	0.076400723342	0.130621055120	0.054220331779
 145	0.076401663023	0.130621082448	0.054219419425
 147	0.076402549257	0.130621109618	0.054218560361
 149	0.076403386009	0.130621136600	0.054217750591
 151	0.076404176903	0.130621163366	0.054216986463
 153	0.076404925254	0.130621189890	0.054216264636
 155	0.076405634095	0.130621216148	0.054215582054
 157	0.076406306204	0.130621242119	0.054214935914
 159	0.076406944131	0.130621267781	0.054214323649
 161	0.076407550213	0.130621293116	0.054213742903
 163	0.076408126596	0.130621318106	0.054213191509
 165	0.076408675256	0.130621342736	0.054212667481
 167	0.076409198006	0.130621366992	0.054212168986
 169	0.076409696519	0.130621390859	0.054211694341
 171	0.076410172335	0.130621414327	0.054211241992
 173	0.076410626874	0.130621437384	0.054210810510
 175	0.076411061449	0.130621460021	0.054210398572
 177	0.076411477271	0.130621482229	0.054210004958
 179	0.076411875460	0.130621504000	0.054209628540
 181	0.076412257052	0.130621525327	0.054209268275
 183	0.076412623009	0.130621546205	0.054208923196
 185	0.076412974221	0.130621566628	0.054208592408
 187	0.076413311513	0.130621586593	0.054208275080
 189	0.076413635653	0.130621606094	0.054207970441
 191	0.076413947355	0.130621625130	0.054207677775
 193	0.076414247281	0.130621643698	0.054207396417
 195	0.076414536049	0.130621661796	0.054207125746
 197	0.076414814236	0.130621679423	0.054206865187
 199	0.076415082379	0.130621696579	0.054206614200
 201	0.076415340978	0.130621713262	0.054206372285
 203	0.076415590502	0.130621729474	0.054206138972
 205	0.076415831390	0.130621745216	0.054205913826
 207	0.076416064052	0.130621760488	0.054205696436
 209	0.076416288872	0.130621775292	0.054205486420
 211	0.076416506211	0.130621789629	0.054205283419
 213	0.076416716407	0.130621803503	0.054205087097
 215	0.076416919777	0.130621816915	0.054204897139
 217	0.076417116620	0.130621829869	0.054204713249
 219	0.076417307218	0.130621842367	0.054204535149
 221	0.076417491836	0.130621854413	0.054204362577
 223	0.076417670722	0.130621866010	0.054204195288
 225	0.076417844112	0.130621877162	0.054204033050
 227	0.076418012228	0.130621887873	0.054203875645
 229	0.076418175281	0.130621898147	0.054203722866
 231	0.076418333469	0.130621907988	0.054203574520
 233	0.076418486980	0.130621917402	0.054203430422
 235	0.076418635991	0.130621926391	0.054203290400
 237	0.076418780673	0.130621934962	0.054203154289
 239	0.076418921184	0.130621943118	0.054203021934
 241	0.076419057678	0.130621950866	0.054202893188
 243	0.076419190298	0.130621958209	0.054202767911
 245	0.076419319181	0.130621965152	0.054202645971
 247	0.076419444459	0.130621971702	0.054202527243
 249	0.076419566256	0.130621977863	0.054202411607
 251	0.076419684690	0.130621983640	0.054202298950
 253	0.076419799875	0.130621989039	0.054202189164
 255	0.076419911918	0.130621994065	0.054202082146
 257	0.076420020923	0.130621998723	0.054201977800
 259	0.076420126988	0.130622003019	0.054201876031
 261	0.076420230207	0.130622006958	0.054201776751
 263	0.076420330670	0.130622010546	0.054201679875
 265	0.076420428464	0.130622013788	0.054201585323
 267	0.076420523671	0.130622016689	0.054201493018
 269	0.076420616370	0.130622019255	0.054201402884
 271	0.076420706638	0.130622021491	0.054201314853
 273	0.076420794546	0.130622023402	0.054201228856
 275	0.076420880166	0.130622024995	0.054201144829
 277	0.076420963564	0.130622026274	0.054201062710
 279	0.076421044804	0.130622027245	0.054200982440
 281	0.076421123950	0.130622027912	0.054200903962
 283	0.076421201061	0.130622028282	0.054200827221
 285	0.076421276194	0.130622028359	0.054200752165
 287	0.076421349405	0.130622028150	0.054200678744
 289	0.076421420747	0.130622027657	0.054200606910
 291	0.076421490272	0.130622026888	0.054200536616
 293	0.076421558030	0.130622025847	0.054200467817
 295	0.076421624068	0.130622024540	0.054200400472
 297	0.076421688432	0.130622022970	0.054200334538
 299	0.076421751168	0.130622021143	0.054200269975
 301	0.076421812318	0.130622019065	0.054200206746
 303	0.076421871925	0.130622016739	0.054200144814
 305	0.076421930028	0.130622014171	0.054200084143
 307	0.076421986666	0.130622011365	0.054200024699
 309	0.076422041878	0.130622008327	0.054199966449
 311	0.076422095699	0.130622005060	0.054199909361
 313	0.076422148166	0.130622001570	0.054199853404
 315	0.076422199312	0.130621997861	0.054199798549
 317	0.076422249170	0.130621993937	0.054199744766
 319	0.076422297774	0.130621989803	0.054199692029
 321	0.076422345153	0.130621985463	0.054199640310
 323	0.076422391338	0.130621980922	0.054199589584
 325	0.076422436359	0.130621976183	0.054199539825
 327	0.076422480243	0.130621971252	0.054199491009
 329	0.076422523019	0.130621966132	0.054199443112
 331	0.076422564714	0.130621960827	0.054199396113
 333	0.076422605353	0.130621955342	0.054199349989
 335	0.076422644961	0.130621949680	0.054199304718
 337	0.076422683564	0.130621943845	0.054199260281
 339	0.076422721185	0.130621937841	0.054199216656
 341	0.076422757847	0.130621931672	0.054199173825
 343	0.076422793573	0.130621925342	0.054199131770
 345	0.076422828385	0.130621918855	0.054199090470
 347	0.076422862303	0.130621912213	0.054199049910
 349	0.076422895350	0.130621905422	0.054199010071
 351	0.076422927545	0.130621898483	0.054198970938
 353	0.076422958907	0.130621891401	0.054198932494
 355	0.076422989457	0.130621884179	0.054198894723
 357	0.076423019211	0.130621876821	0.054198857610
 359	0.076423048190	0.130621869330	0.054198821140
 361	0.076423076409	0.130621861708	0.054198785299
 363	0.076423103887	0.130621853960	0.054198750073
 365	0.076423130640	0.130621846089	0.054198715448
 367	0.076423156685	0.130621838097	0.054198681412
 369	0.076423182037	0.130621829988	0.054198647950
 371	0.076423206712	0.130621821764	0.054198615052
 373	0.076423230726	0.130621813429	0.054198582704
 375	0.076423254092	0.130621804986	0.054198550894
 377	0.076423276825	0.130621796437	0.054198519612
 379	0.076423298939	0.130621787785	0.054198488846
 381	0.076423320449	0.130621779034	0.054198458585
 383	0.076423341366	0.130621770185	0.054198428819
 385	0.076423361705	0.130621761241	0.054198399537
 387	0.076423381477	0.130621752206	0.054198370728
 389	0.076423400696	0.130621743081	0.054198342385
 391	0.076423419374	0.130621733869	0.054198314496
 393	0.076423437521	0.130621724573	0.054198287052
 395	0.076423455150	0.130621715195	0.054198260045
 397	0.076423472273	0.130621705738	0.054198233465
 399	0.076423488899	0.130621696203	0.054198207304
 401	0.076423505040	0.130621686593	0.054198181554
 403	0.076423520706	0.130621676911	0.054198156206
 405	0.076423535907	0.130621667159	0.054198131252
 407	0.076423550654	0.130621657339	0.054198106685
 409	0.076423564956	0.130621647452	0.054198082497
 411	0.076423578822	0.130621637502	0.054198058680
 413	0.076423592263	0.130621627490	0.054198035227
 415	0.076423605286	0.130621617418	0.054198012132
 417	0.076423617902	0.130621607289	0.054197989387
 419	0.076423630118	0.130621597104	0.054197966985
 421	0.076423641944	0.130621586865	0.054197944921
 423	0.076423653387	0.130621576574	0.054197923187
 425	0.076423664456	0.130621566232	0.054197901777
 427	0.076423675158	0.130621555843	0.054197880685
 429	0.076423685501	0.130621545407	0.054197859906
 431	0.076423695494	0.130621534927	0.054197839433
 433	0.076423705143	0.130621524403	0.054197819260
 435	0.076423714455	0.130621513838	0.054197799383
 437	0.076423723438	0.130621503233	0.054197779795
 439	0.076423732099	0.130621492591	0.054197760492
 441	0.076423740444	0.130621481911	0.054197741467
 443	0.076423748480	0.130621471197	0.054197722717
 445	0.076423756214	0.130621460450	0.054197704235
 447	0.076423763652	0.130621449670	0.054197686018
 449	0.076423770800	0.130621438860	0.054197668060
 451	0.076423777664	0.130621428021	0.054197650357
 453	0.076423784251	0.130621417155	0.054197632904
 455	0.076423790565	0.130621406262	0.054197615697
 457	0.076423796613	0.130621395345	0.054197598732
 459	0.076423802401	0.130621384404	0.054197582003
 461	0.076423807933	0.130621373440	0.054197565507
 463	0.076423813216	0.130621362456	0.054197549241
 465	0.076423818253	0.130621351452	0.054197533199
 467	0.076423823052	0.130621340430	0.054197517378
 469	0.076423827616	0.130621329390	0.054197501774
 471	0.076423831950	0.130621318334	0.054197486384
 473	0.076423836059	0.130621307263	0.054197471204
 475	0.076423839949	0.130621296179	0.054197456230
 477	0.076423843623	0.130621285081	0.054197441458
 479	0.076423847086	0.130621273972	0.054197426886
 481	0.076423850343	0.130621262853	0.054197412510
 483	0.076423853397	0.130621251723	0.054197398326
 485	0.076423856254	0.130621240585	0.054197384332
 487	0.076423858916	0.130621229440	0.054197370524
 489	0.076423861390	0.130621218288	0.054197356898
 491	0.076423863677	0.130621207130	0.054197343453
 493	0.076423865782	0.130621195968	0.054197330186
 495	0.076423867710	0.130621184802	0.054197317092
 497	0.076423869463	0.130621173632	0.054197304170
 499	0.076423871045	0.130621162461	0.054197291416
 501	0.076423872461	0.130621151289	0.054197278828
 503	0.076423873713	0.130621140116	0.054197266403
 505	0.076423874805	0.130621128943	0.054197254138
 507	0.076423875740	0.130621117772	0.054197242031
 509	0.076423876522	0.130621106603	0.054197230080
 511	0.076423877154	0.130621095436	0.054197218282
 513	0.076423877639	0.130621084273	0.054197206634
 515	0.076423877980	0.130621073114	0.054197195134
 517	0.076423878181	0.130621061960	0.054197183779
 519	0.076423878243	0.130621050812	0.054197172569
 521	0.076423878171	0.130621039670	0.054197161499
 523	0.076423877967	0.130621028535	0.054197150568
 525	0.076423877634	0.130621017408	0.054197139774
 527	0.076423877174	0.130621006288	0.054197129115
 529	0.076423876590	0.130620995178	0.054197118588
 531	0.076423875886	0.130620984077	0.054197108192
 533	0.076423875063	0.130620972987	0.054197097924
 535	0.076423874124	0.130620961907	0.054197087782
 537	0.076423873072	0.130620950838	0.054197077766
 539	0.076423871909	0.130620939780	0.054197067872
 541	0.076423870637	0.130620928736	0.054197058099
 543	0.076423869259	0.130620917703	0.054197048444
 545	0.076423867777	0.130620906685	0.054197038908
 547	0.076423866194	0.130620895680	0.054197029486
 549	0.076423864511	0.130620884689	0.054197020178
 551	0.076423862730	0.130620873713	0.054197010983
 553	0.076423860855	0.130620862752	0.054197001897
 555	0.076423858887	0.130620851807	0.054196992920
 557	0.076423856827	0.130620840878	0.054196984051
 559	0.076423854679	0.130620829966	0.054196975287
 561	0.076423852444	0.130620819070	0.054196966627
 563	0.076423850123	0.130620808192	0.054196958069
 565	0.076423847720	0.130620797332	0.054196949612
 567	0.076423845235	0.130620786490	0.054196941255
 569	0.076423842670	0.130620775666	0.054196932996
 571	0.076423839428	0.130620764872	0.054196925445
 573	0.076423836717	0.130620754095	0.054196917378
 575	0.076423833929	0.130620743334	0.054196909405
 577	0.076423831068	0.130620732593	0.054196901525
 579	0.076423828137	0.130620721872	0.054196893736
 581	0.076423825136	0.130620711172	0.054196886036
 583	0.076423822067	0.130620700493	0.054196878426
 585	0.076423818932	0.130620689834	0.054196870902
 587	0.076423815732	0.130620679198	0.054196863465
 589	0.076423812470	0.130620668582	0.054196856113
 591	0.076423809145	0.130620657989	0.054196848844
 593	0.076423805760	0.130620647419	0.054196841658
 595	0.076423802317	0.130620636870	0.054196834554
 597	0.076423798816	0.130620626345	0.054196827529
 599	0.076423795259	0.130620615843	0.054196820584
 601	0.076423791647	0.130620605364	0.054196813717
 603	0.076423787981	0.130620594908	0.054196806927
 605	0.076423784264	0.130620584476	0.054196800212
 607	0.076423780495	0.130620574069	0.054196793573
 609	0.076423776677	0.130620563685	0.054196787008
 611	0.076423772811	0.130620553326	0.054196780515
 613	0.076423768897	0.130620542991	0.054196774094
 615	0.076423764937	0.130620532681	0.054196767744
 617	0.076423760932	0.130620522396	0.054196761464
 619	0.076423756883	0.130620512136	0.054196755253
 621	0.076423752792	0.130620501902	0.054196749110
 623	0.076423748658	0.130620491692	0.054196743034
 625	0.076423744484	0.130620481509	0.054196737025
 627	0.076423740271	0.130620471351	0.054196731080
 629	0.076423736019	0.130620461219	0.054196725201
 631	0.076423731729	0.130620451114	0.054196719385
 633	0.076423727403	0.130620441034	0.054196713631
 635	0.076423723041	0.130620430981	0.054196707940
 637	0.076423718645	0.130620420954	0.054196702310
 639	0.076423714214	0.130620410954	0.054196696740
 641	0.076423709751	0.130620400981	0.054196691230
 643	0.076423705256	0.130620391034	0.054196685779
 645	0.076423700730	0.130620381115	0.054196680385
 647	0.076423696173	0.130620371222	0.054196675049
 649	0.076423691588	0.130620361357	0.054196669769
 651	0.076423686973	0.130620351519	0.054196664546
 653	0.076423682331	0.130620341708	0.054196659377
 655	0.076423677662	0.130620331925	0.054196654263
 657	0.076423672967	0.130620322169	0.054196649202
 659	0.076423668246	0.130620312441	0.054196644194
 661	0.076423663501	0.130620302740	0.054196639239
 663	0.076423658731	0.130620293067	0.054196634336
 665	0.076423653939	0.130620283422	0.054196629483
 667	0.076423649124	0.130620273805	0.054196624681
 669	0.076423644287	0.130620264215	0.054196619928
 671	0.076423639429	0.130620254654	0.054196615225
 673	0.076423634551	0.130620245121	0.054196610570
 675	0.076423629653	0.130620235616	0.054196605963
 677	0.076423624736	0.130620226139	0.054196601403
 679	0.076423619800	0.130620216690	0.054196596890
 681	0.076423614846	0.130620207269	0.054196592423
 683	0.076423609875	0.130620197877	0.054196588002
 685	0.076423604888	0.130620188513	0.054196583625
 687	0.076423599884	0.130620179177	0.054196579293
 689	0.076423594865	0.130620169870	0.054196575005
 691	0.076423589830	0.130620160591	0.054196570761
 693	0.076423584782	0.130620151340	0.054196566559
 695	0.076423579719	0.130620142118	0.054196562399
 697	0.076423574643	0.130620132925	0.054196558282
 699	0.076423569554	0.130620123759	0.054196554205
 701	0.076423564453	0.130620114623	0.054196550169
 703	0.076423559340	0.130620105514	0.054196546174
 705	0.076423554216	0.130620096434	0.054196542218
 707	0.076423549081	0.130620087383	0.054196538302
 709	0.076423543936	0.130620078360	0.054196534425
 711	0.076423538780	0.130620069366	0.054196530586
 713	0.076423533616	0.130620060400	0.054196526784
 715	0.076423528442	0.130620051463	0.054196523021
 717	0.076423523260	0.130620042554	0.054196519294
 719	0.076423518069	0.130620033674	0.054196515604
 721	0.076423512871	0.130620024822	0.054196511951
 723	0.076423507666	0.130620015998	0.054196508332
 725	0.076423502453	0.130620007203	0.054196504750
 727	0.076423497235	0.130619998437	0.054196501202
 729	0.076423492010	0.130619989698	0.054196497689
 731	0.076423486779	0.130619980989	0.054196494209
 733	0.076423481543	0.130619972307	0.054196490764
 735	0.076423476302	0.130619963654	0.054196487352
 737	0.076423471057	0.130619955029	0.054196483972
 739	0.076423465807	0.130619946433	0.054196480626
 741	0.076423460553	0.130619937864	0.054196477311
 743	0.076423455296	0.130619929324	0.054196474028
 745	0.076423450035	0.130619920812	0.054196470777
 747	0.076423444772	0.130619912329	0.054196467557
 749	0.076423439506	0.130619903873	0.054196464367
 751	0.076423434238	0.130619895446	0.054196461208
 753	0.076423428968	0.130619887046	0.054196458079
 755	0.076423423696	0.130619878675	0.054196454979
 757	0.076423418422	0.130619870332	0.054196451909
 759	0.076423413148	0.130619862016	0.054196448868
 761	0.076423407873	0.130619853729	0.054196445856
 763	0.076423402597	0.130619845469	0.054196442872
 765	0.076423397321	0.130619837237	0.054196439916
 767	0.076423392045	0.130619829033	0.054196436988
 769	0.076423386770	0.130619820857	0.054196434087
 771	0.076423381495	0.130619812708	0.054196431213
 773	0.076423376221	0.130619804587	0.054196428366
 775	0.076423370947	0.130619796493	0.054196425546
 777	0.076423365676	0.130619788427	0.054196422751
 779	0.076423360405	0.130619780388	0.054196419983
 781	0.076423355137	0.130619772377	0.054196417241
 783	0.076423349870	0.130619764394	0.054196414523
 785	0.076423344606	0.130619756437	0.054196411831
 787	0.076423339344	0.130619748508	0.054196409164
 789	0.076423334084	0.130619740606	0.054196406521
 791	0.076423328828	0.130619732731	0.054196403903
 793	0.076423323575	0.130619724883	0.054196401308
 795	0.076423318325	0.130619717062	0.054196398737
 797	0.076423313078	0.130619709268	0.054196396190
 799	0.076423307835	0.130619701501	0.054196393666
 801	0.076423302596	0.130619693761	0.054196391165
 803	0.076423297361	0.130619686048	0.054196388687
 805	0.076423292130	0.130619678361	0.054196386231
 807	0.076423286904	0.130619670701	0.054196383797
 809	0.076423281682	0.130619663068	0.054196381386
 811	0.076423276465	0.130619655461	0.054196378996
 813	0.076423271252	0.130619647880	0.054196376628
 815	0.076423266045	0.130619640326	0.054196374281
 817	0.076423260843	0.130619632799	0.054196371955
 819	0.076423255647	0.130619625297	0.054196369650
 821	0.076423250456	0.130619617822	0.054196367366
 823	0.076423245271	0.130619610373	0.054196365102
 825	0.076423240091	0.130619602949	0.054196362858
 827	0.076423234918	0.130619595552	0.054196360635
 829	0.076423229750	0.130619588181	0.054196358431
 831	0.076423224589	0.130619580836	0.054196356246
 833	0.076423219435	0.130619573516	0.054196354082
 835	0.076423214287	0.130619566222	0.054196351936
 837	0.076423209145	0.130619558954	0.054196349809
 839	0.076423204010	0.130619551711	0.054196347701
 841	0.076423198883	0.130619544494	0.054196345612
 843	0.076423193762	0.130619537302	0.054196343541
 845	0.076423188648	0.130619530136	0.054196341488
 847	0.076423183542	0.130619522995	0.054196339453
 849	0.076423178443	0.130619515879	0.054196337436
 851	0.076423173352	0.130619508788	0.054196335437
 853	0.076423168268	0.130619501722	0.054196333455
 855	0.076423163192	0.130619494682	0.054196331490
 857	0.076423158123	0.130619487666	0.054196329543
 859	0.076423153063	0.130619480675	0.054196327612
 861	0.076423148010	0.130619473709	0.054196325698
 863	0.076423142966	0.130619466767	0.054196323801
 865	0.076423137930	0.130619459850	0.054196321920
 867	0.076423132902	0.130619452958	0.054196320056
 869	0.076423127883	0.130619446090	0.054196318207
 871	0.076423122872	0.130619439246	0.054196316375
 873	0.076423117869	0.130619432427	0.054196314558
 875	0.076423112875	0.130619425632	0.054196312757
 877	0.076423107890	0.130619418861	0.054196310971
 879	0.076423102914	0.130619412114	0.054196309201
 881	0.076423097946	0.130619405392	0.054196307445
 883	0.076423092988	0.130619398693	0.054196305705
 885	0.076423088038	0.130619392018	0.054196303980
 887	0.076423083098	0.130619385367	0.054196302269
 889	0.076423078166	0.130619378739	0.054196300573
 891	0.076423073244	0.130619372135	0.054196298891
 893	0.076423068331	0.130619365555	0.054196297224
 895	0.076423063428	0.130619358998	0.054196295570
 897	0.076423058534	0.130619352465	0.054196293931
 899	0.076423053649	0.130619345955	0.054196292305
 901	0.076423048774	0.130619339468	0.054196290693
 903	0.076423043909	0.130619333004	0.054196289095
 905	0.076423039053	0.130619326563	0.054196287510
 907	0.076423034207	0.130619320146	0.054196285939
 909	0.076423029371	0.130619313751	0.054196284381
 911	0.076423024544	0.130619307379	0.054196282835
 913	0.076423019727	0.130619301030	0.054196281303
 915	0.076423014921	0.130619294704	0.054196279783
 917	0.076423010124	0.130619288400	0.054196278277
 919	0.076423005337	0.130619282119	0.054196276782
 921	0.076423000560	0.130619275861	0.054196275300
 923	0.076422995794	0.130619269624	0.054196273831
 925	0.076422991037	0.130619263410	0.054196272373
 927	0.076422986291	0.130619257219	0.054196270928
 929	0.076422981554	0.130619251049	0.054196269495
 931	0.076422976828	0.130619244902	0.054196268073
 933	0.076422972113	0.130619238776	0.054196266664
 935	0.076422967407	0.130619232673	0.054196265266
 937	0.076422962712	0.130619226591	0.054196263879
 939	0.076422958028	0.130619220531	0.054196262504
 941	0.076422953354	0.130619214493	0.054196261140
 943	0.076422948690	0.130619208477	0.054196259787
 945	0.076422944036	0.130619202482	0.054196258446
 947	0.076422939394	0.130619196509	0.054196257115
 949	0.076422934761	0.130619190556	0.054196255795
 951	0.076422930140	0.130619184626	0.054196254486
 953	0.076422925529	0.130619178716	0.054196253188
 955	0.076422920928	0.130619172828	0.054196251900
 957	0.076422916338	0.130619166961	0.054196250623
 959	0.076422911759	0.130619161115	0.054196249356
 961	0.076422907191	0.130619155290	0.054196248099
 963	0.076422902633	0.130619149485	0.054196246853
 965	0.076422898086	0.130619143702	0.054196245616
 967	0.076422893549	0.130619137939	0.054196244390
 969	0.076422889024	0.130619132197	0.054196243173
 971	0.076422884509	0.130619126475	0.054196241967
 973	0.076422880005	0.130619120774	0.054196240770
 975	0.076422875511	0.130619115094	0.054196239582
 977	0.076422871029	0.130619109433	0.054196238404
 979	0.076422866557	0.130619103793	0.054196237236
 981	0.076422862097	0.130619098174	0.054196236077
 983	0.076422857647	0.130619092574	0.054196234927
 985	0.076422853208	0.130619086994	0.054196233787
 987	0.076422848779	0.130619081435	0.054196232655
 989	0.076422844362	0.130619075895	0.054196231533
 991	0.076422839956	0.130619070375	0.054196230419
 993	0.076422835560	0.130619064875	0.054196229315
 995	0.076422831176	0.130619059395	0.054196228219
 997	0.076422826802	0.130619053934	0.054196227132
 999	0.076422822439	0.130619048493	0.054196226053
1001	0.076422818088	0.130619043071	0.054196224983
1003	0.076422813747	0.130619037669	0.054196223922
1005	0.076422809417	0.130619032286	0.054196222869
1007	0.076422805098	0.130619026922	0.054196221824
1009	0.076422800790	0.130619021577	0.054196220787
1011	0.076422796493	0.130619016252	0.054196219759
1013	0.076422792207	0.130619010945	0.054196218738
1015	0.076422787932	0.130619005658	0.054196217726
1017	0.076422783668	0.130619000389	0.054196216722
1019	0.076422779414	0.130618995140	0.054196215725
1021	0.076422775172	0.130618989909	0.054196214737
1023	0.076422770941	0.130618984697	0.054196213756
1025	0.076422766720	0.130618979503	0.054196212782
1027	0.076422762511	0.130618974328	0.054196211817
1029	0.076422758313	0.130618969171	0.054196210859
1031	0.076422754125	0.130618964033	0.054196209908
1033	0.076422749949	0.130618958913	0.054196208965
1035	0.076422745783	0.130618953812	0.054196208029
1037	0.076422741628	0.130618948728	0.054196207100
1039	0.076422737485	0.130618943663	0.054196206178
1041	0.076422733352	0.130618938616	0.054196205264
1043	0.076422729230	0.130618933587	0.054196204357
1045	0.076422725119	0.130618928576	0.054196203457
1047	0.076422721019	0.130618923582	0.054196202563
1049	0.076422716930	0.130618918607	0.054196201677
1051	0.076422712852	0.130618913649	0.054196200797
1053	0.076422708784	0.130618908709	0.054196199924
1055	0.076422704728	0.130618903786	0.054196199058
1057	0.076422700682	0.130618898881	0.054196198199
1059	0.076422696648	0.130618893994	0.054196197346
1061	0.076422692624	0.130618889123	0.054196196500
1063	0.076422688611	0.130618884271	0.054196195660
1065	0.076422684609	0.130618879435	0.054196194826
1067	0.076422680617	0.130618874617	0.054196193999
1069	0.076422676637	0.130618869815	0.054196193179
1071	0.076422672667	0.130618865031	0.054196192364
1073	0.076422668708	0.130618860264	0.054196191556
1075	0.076422664760	0.130618855514	0.054196190754
1077	0.076422660822	0.130618850780	0.054196189958
1079	0.076422656896	0.130618846064	0.054196189168
1081	0.076422652980	0.130618841364	0.054196188384
1083	0.076422649075	0.130618836681	0.054196187606
1085	0.076422645180	0.130618832014	0.054196186834
1087	0.076422641297	0.130618827364	0.054196186067
1089	0.076422637424	0.130618822731	0.054196185307
1091	0.076422633561	0.130618818114	0.054196184552
1093	0.076422629710	0.130618813513	0.054196183803
1095	0.076422625869	0.130618808928	0.054196183060
1097	0.076422622038	0.130618804360	0.054196182322
1099	0.076422618218	0.130618799808	0.054196181590
1101	0.076422614409	0.130618795272	0.054196180863
1103	0.076422610611	0.130618790752	0.054196180142
1105	0.076422606823	0.130618786249	0.054196179426
1107	0.076422603045	0.130618781761	0.054196178715
1109	0.076422599278	0.130618777289	0.054196178010
1111	0.076422595522	0.130618772832	0.054196177310
1113	0.076422591776	0.130618768392	0.054196176616
1115	0.076422588041	0.130618763967	0.054196175926
1117	0.076422584316	0.130618759558	0.054196175242
1119	0.076422580602	0.130618755164	0.054196174562
1121	0.076422576898	0.130618750786	0.054196173888
1123	0.076422573204	0.130618746423	0.054196173219
1125	0.076422569521	0.130618742076	0.054196172555
1127	0.076422565848	0.130618737744	0.054196171896
1129	0.076422562186	0.130618733427	0.054196171241
1131	0.076422558534	0.130618729125	0.054196170592
1133	0.076422554892	0.130618724839	0.054196169947
1135	0.076422551261	0.130618720568	0.054196169307
1137	0.076422547640	0.130618716311	0.054196168672
1139	0.076422544029	0.130618712070	0.054196168041
1141	0.076422540428	0.130618707844	0.054196167415
1143	0.076422536838	0.130618703632	0.054196166794
1145	0.076422533258	0.130618699435	0.054196166177
1147	0.076422529688	0.130618695253	0.054196165565
1149	0.076422526128	0.130618691086	0.054196164958
1151	0.076422522579	0.130618686933	0.054196164355
1153	0.076422519040	0.130618682795	0.054196163756
1155	0.076422515510	0.130618678672	0.054196163161
1157	0.076422511991	0.130618674563	0.054196162571
1159	0.076422508482	0.130618670468	0.054196161986
1161	0.076422504983	0.130618666388	0.054196161404
1163	0.076422501494	0.130618662321	0.054196160827
1165	0.076422498015	0.130618658270	0.054196160254
1167	0.076422494546	0.130618654232	0.054196159686
1169	0.076422491087	0.130618650208	0.054196159121
1171	0.076422487639	0.130618646199	0.054196158560
1173	0.076422484199	0.130618642203	0.054196158004
1175	0.076422480770	0.130618638222	0.054196157452
1177	0.076422477351	0.130618634254	0.054196156903
1179	0.076422473942	0.130618630301	0.054196156359
1181	0.076422470542	0.130618626361	0.054196155818
1183	0.076422467153	0.130618622435	0.054196155282
1185	0.076422463773	0.130618618522	0.054196154749
1187	0.076422460403	0.130618614623	0.054196154221
1189	0.076422457043	0.130618610738	0.054196153696
1191	0.076422453692	0.130618606867	0.054196153175
1193	0.076422450351	0.130618603008	0.054196152657
1195	0.076422447020	0.130618599164	0.054196152143
1197	0.076422443699	0.130618595332	0.054196151634
1199	0.076422440387	0.130618591514	0.054196151127
1201	0.076422437085	0.130618587709	0.054196150625
1203	0.076422433792	0.130618583918	0.054196150126
1205	0.076422430509	0.130618580140	0.054196149630
1207	0.076422427236	0.130618576374	0.054196149138
1209	0.076422423972	0.130618572622	0.054196148650
1211	0.076422420718	0.130618568883	0.054196148165
1213	0.076422417473	0.130618565157	0.054196147684
1215	0.076422414238	0.130618561444	0.054196147206
1217	0.076422411012	0.130618557743	0.054196146731
1219	0.076422407796	0.130618554056	0.054196146260
1221	0.076422404589	0.130618550381	0.054196145792
1223	0.076422401391	0.130618546719	0.054196145328
1225	0.076422398203	0.130618543070	0.054196144867
1227	0.076422395024	0.130618539433	0.054196144409
1229	0.076422391855	0.130618535809	0.054196143954
1231	0.076422388694	0.130618532197	0.054196143503
1233	0.076422385543	0.130618528598	0.054196143055
1235	0.076422382402	0.130618525012	0.054196142610
1237	0.076422379269	0.130618521437	0.054196142168
1239	0.076422376146	0.130618517875	0.054196141729
1241	0.076422373032	0.130618514326	0.054196141294
1243	0.076422369927	0.130618510788	0.054196140861
1245	0.076422366831	0.130618507263	0.054196140432
1247	0.076422363745	0.130618503750	0.054196140005
1249	0.076422360667	0.130618500249	0.054196139582
1251	0.076422357599	0.130618496760	0.054196139162
1253	0.076422354539	0.130618493283	0.054196138744
1255	0.076422351489	0.130618489818	0.054196138330
1257	0.076422348447	0.130618486366	0.054196137918
1259	0.076422345415	0.130618482924	0.054196137510
1261	0.076422342391	0.130618479495	0.054196137104
1263	0.076422339377	0.130618476078	0.054196136701
1265	0.076422336371	0.130618472672	0.054196136301
1267	0.076422333374	0.130618469278	0.054196135903
1269	0.076422330387	0.130618465895	0.054196135509
1271	0.076422327408	0.130618462525	0.054196135117
1273	0.076422324437	0.130618459165	0.054196134728
1275	0.076422321476	0.130618455818	0.054196134342
1277	0.076422318523	0.130618452481	0.054196133958
1279	0.076422315579	0.130618449157	0.054196133577
1281	0.076422312644	0.130618445843	0.054196133199
1283	0.076422309718	0.130618442541	0.054196132824
1285	0.076422306800	0.130618439250	0.054196132451
1287	0.076422303891	0.130618435971	0.054196132080
1289	0.076422300990	0.130618432702	0.054196131712
1291	0.076422298098	0.130618429445	0.054196131347
1293	0.076422295215	0.130618426199	0.054196130984
1295	0.076422292340	0.130618422964	0.054196130624
1297	0.076422289474	0.130618419740	0.054196130266
1299	0.076422286616	0.130618416527	0.054196129911
1301	0.076422283767	0.130618413326	0.054196129559
1303	0.076422280926	0.130618410134	0.054196129208
1305	0.076422278094	0.130618406954	0.054196128860
1307	0.076422275270	0.130618403785	0.054196128515
1309	0.076422272455	0.130618400626	0.054196128172
1311	0.076422269648	0.130618397479	0.054196127831
1313	0.076422266849	0.130618394342	0.054196127493
1315	0.076422264058	0.130618391215	0.054196127157
1317	0.076422261276	0.130618388099	0.054196126823
1319	0.076422258503	0.130618384994	0.054196126492
1321	0.076422255737	0.130618381899	0.054196126162
1323	0.076422252980	0.130618378815	0.054196125836
1325	0.076422250231	0.130618375742	0.054196125511
1327	0.076422247490	0.130618372678	0.054196125189
1329	0.076422244757	0.130618369625	0.054196124868
1331	0.076422242032	0.130618366583	0.054196124550
1333	0.076422239316	0.130618363551	0.054196124235
1335	0.076422236608	0.130618360529	0.054196123921
1337	0.076422233907	0.130618357517	0.054196123610
1339	0.076422231215	0.130618354516	0.054196123300
1341	0.076422228531	0.130618351524	0.054196122993
1343	0.076422225855	0.130618348543	0.054196122688
1345	0.076422223187	0.130618345572	0.054196122385
1347	0.076422220527	0.130618342611	0.054196122084
1349	0.076422217874	0.130618339659	0.054196121785
1351	0.076422215230	0.130618336718	0.054196121488
1353	0.076422212594	0.130618333787	0.054196121193
1355	0.076422209965	0.130618330866	0.054196120900
1357	0.076422207344	0.130618327954	0.054196120610
1359	0.076422204732	0.130618325052	0.054196120321
1361	0.076422202127	0.130618322160	0.054196120034
1363	0.076422199529	0.130618319278	0.054196119749
1365	0.076422196940	0.130618316406	0.054196119466
1367	0.076422194358	0.130618313543	0.054196119185
1369	0.076422191784	0.130618310690	0.054196118906
1371	0.076422189218	0.130618307846	0.054196118628
1373	0.076422186659	0.130618305012	0.054196118353
1375	0.076422184108	0.130618302188	0.054196118079
1377	0.076422181565	0.130618299373	0.054196117808
1379	0.076422179029	0.130618296567	0.054196117538
1381	0.076422176501	0.130618293771	0.054196117270
1383	0.076422173981	0.130618290984	0.054196117003
1385	0.076422171467	0.130618288207	0.054196116739
1387	0.076422168962	0.130618285438	0.054196116476
1389	0.076422166464	0.130618282680	0.054196116216
1391	0.076422163973	0.130618279930	0.054196115956
1393	0.076422161490	0.130618277189	0.054196115699
1395	0.076422159015	0.130618274458	0.054196115443
1397	0.076422156547	0.130618271736	0.054196115189
1399	0.076422154086	0.130618269023	0.054196114937
1401	0.076422151632	0.130618266319	0.054196114687
1403	0.076422149186	0.130618263624	0.054196114438
1405	0.076422146747	0.130618260938	0.054196114191
1407	0.076422144316	0.130618258261	0.054196113945
1409	0.076422141892	0.130618255593	0.054196113701
1411	0.076422139475	0.130618252934	0.054196113459
1413	0.076422137065	0.130618250284	0.054196113218
1415	0.076422134663	0.130618247642	0.054196112979
1417	0.076422132268	0.130618245010	0.054196112742
1419	0.076422129880	0.130618242386	0.054196112506
1421	0.076422127499	0.130618239771	0.054196112272
1423	0.076422125125	0.130618237164	0.054196112039
1425	0.076422122758	0.130618234567	0.054196111808
1427	0.076422120399	0.130618231977	0.054196111579
1429	0.076422118046	0.130618229397	0.054196111351
1431	0.076422115701	0.130618226825	0.054196111124
1433	0.076422113362	0.130618224261	0.054196110899
1435	0.076422111031	0.130618221707	0.054196110676
1437	0.076422108707	0.130618219160	0.054196110453
1439	0.076422106389	0.130618216622	0.054196110233
1441	0.076422104079	0.130618214093	0.054196110014
1443	0.076422101775	0.130618211571	0.054196109796
1445	0.076422099479	0.130618209059	0.054196109580
1447	0.076422097189	0.130618206554	0.054196109365
1449	0.076422094906	0.130618204058	0.054196109152
1451	0.076422092630	0.130618201570	0.054196108940
1453	0.076422090361	0.130618199090	0.054196108729
1455	0.076422088098	0.130618196619	0.054196108520
1457	0.076422085843	0.130618194155	0.054196108313
1459	0.076422083594	0.130618191700	0.054196108106
1461	0.076422081352	0.130618189253	0.054196107901
1463	0.076422079116	0.130618186814	0.054196107697
1465	0.076422076888	0.130618184383	0.054196107495
1467	0.076422074666	0.130618181960	0.054196107294
1469	0.076422072450	0.130618179545	0.054196107095
1471	0.076422070242	0.130618177138	0.054196106896
1473	0.076422068040	0.130618174739	0.054196106699
1475	0.076422065844	0.130618172347	0.054196106503
1477	0.076422063655	0.130618169964	0.054196106309
1479	0.076422061473	0.130618167589	0.054196106116
1481	0.076422059297	0.130618165221	0.054196105924
1483	0.076422057128	0.130618162861	0.054196105733
1485	0.076422054965	0.130618160509	0.054196105544
1487	0.076422052809	0.130618158165	0.054196105356
1489	0.076422050659	0.130618155828	0.054196105169
1491	0.076422048516	0.130618153499	0.054196104983
1493	0.076422046379	0.130618151177	0.054196104799
1495	0.076422044248	0.130618148864	0.054196104615
1497	0.076422042124	0.130618146557	0.054196104433
1499	0.076422040006	0.130618144259	0.054196104253
1501	0.076422037895	0.130618141968	0.054196104073
1503	0.076422035790	0.130618139684	0.054196103894
1505	0.076422033691	0.130618137408	0.054196103717
1507	0.076422031599	0.130618135139	0.054196103541
1509	0.076422029512	0.130618132878	0.054196103366
1511	0.076422027432	0.130618130624	0.054196103192
1513	0.076422025359	0.130618128378	0.054196103019
1515	0.076422023291	0.130618126139	0.054196102847
1517	0.076422021230	0.130618123907	0.054196102677
1519	0.076422019175	0.130618121682	0.054196102508
1521	0.076422017126	0.130618119465	0.054196102339
1523	0.076422015083	0.130618117255	0.054196102172
1525	0.076422013046	0.130618115052	0.054196102006
1527	0.076422011016	0.130618112856	0.054196101841
1529	0.076422008991	0.130618110668	0.054196101677
1531	0.076422006973	0.130618108487	0.054196101514
1533	0.076422004960	0.130618106312	0.054196101352
1535	0.076422002954	0.130618104145	0.054196101191
1537	0.076422000953	0.130618101985	0.054196101032
1539	0.076421998959	0.130618099832	0.054196100873
1541	0.076421996971	0.130618097686	0.054196100715
1543	0.076421994988	0.130618095547	0.054196100559
1545	0.076421993012	0.130618093415	0.054196100403
1547	0.076421991041	0.130618091289	0.054196100248
1549	0.076421989076	0.130618089171	0.054196100095
1551	0.076421987118	0.130618087060	0.054196099942
1553	0.076421985165	0.130618084955	0.054196099790
1555	0.076421983218	0.130618082857	0.054196099640
1557	0.076421981276	0.130618080766	0.054196099490
1559	0.076421979341	0.130618078682	0.054196099341
1561	0.076421977411	0.130618076604	0.054196099193
1563	0.076421975487	0.130618074534	0.054196099046
1565	0.076421973569	0.130618072470	0.054196098901
1567	0.076421971657	0.130618070412	0.054196098756
1569	0.076421969750	0.130618068362	0.054196098612
1571	0.076421967849	0.130618066318	0.054196098468
1573	0.076421965954	0.130618064280	0.054196098326
1575	0.076421964064	0.130618062249	0.054196098185
1577	0.076421962180	0.130618060225	0.054196098045
1579	0.076421960302	0.130618058207	0.054196097905
1581	0.076421958429	0.130618056196	0.054196097767
1583	0.076421956562	0.130618054191	0.054196097629
1585	0.076421954701	0.130618052193	0.054196097492
1587	0.076421952845	0.130618050201	0.054196097356
1589	0.076421950994	0.130618048216	0.054196097221
1591	0.076421949149	0.130618046237	0.054196097087
1593	0.076421947310	0.130618044264	0.054196096954
1595	0.076421945476	0.130618042298	0.054196096821
1597	0.076421943648	0.130618040338	0.054196096690
1599	0.076421941825	0.130618038384	0.054196096559
1601	0.076421940008	0.130618036436	0.054196096429
1603	0.076421938196	0.130618034495	0.054196096300
1605	0.076421936389	0.130618032560	0.054196096172
1607	0.076421934588	0.130618030632	0.054196096044
1609	0.076421932792	0.130618028709	0.054196095917
1611	0.076421931001	0.130618026793	0.054196095792
1613	0.076421929216	0.130618024883	0.054196095666
1615	0.076421927437	0.130618022979	0.054196095542
1617	0.076421925662	0.130618021081	0.054196095419
1619	0.076421923893	0.130618019189	0.054196095296
1621	0.076421922129	0.130618017303	0.054196095174
1623	0.076421920370	0.130618015423	0.054196095053
1625	0.076421918617	0.130618013550	0.054196094933
1627	0.076421916869	0.130618011682	0.054196094813
1629	0.076421915126	0.130618009820	0.054196094694
1631	0.076421913388	0.130618007965	0.054196094576
1633	0.076421911656	0.130618006115	0.054196094459
1635	0.076421909928	0.130618004271	0.054196094342
1637	0.076421908206	0.130618002433	0.054196094227
1639	0.076421906489	0.130618000601	0.054196094111
1641	0.076421904777	0.130617998774	0.054196093997
1643	0.076421903070	0.130617996954	0.054196093883
1645	0.076421901369	0.130617995139	0.054196093771
1647	0.076421899672	0.130617993330	0.054196093658
1649	0.076421897980	0.130617991527	0.054196093547
1651	0.076421896294	0.130617989730	0.054196093436
1653	0.076421894612	0.130617987938	0.054196093326
1655	0.076421892936	0.130617986152	0.054196093216
1657	0.076421891264	0.130617984372	0.054196093108
1659	0.076421889597	0.130617982597	0.054196093000
1661	0.076421887936	0.130617980828	0.054196092892
1663	0.076421886279	0.130617979065	0.054196092786
1665	0.076421884628	0.130617977307	0.054196092680
1667	0.076421882981	0.130617975555	0.054196092574
1669	0.076421881339	0.130617973809	0.054196092470
1671	0.076421879702	0.130617972068	0.054196092366
1673	0.076421878070	0.130617970332	0.054196092262
1675	0.076421876443	0.130617968602	0.054196092160
1677	0.076421874820	0.130617966878	0.054196092058
1679	0.076421873203	0.130617965159	0.054196091956
1681	0.076421871590	0.130617963445	0.054196091855
1683	0.076421869982	0.130617961737	0.054196091755
1685	0.076421868379	0.130617960035	0.054196091656
1687	0.076421866780	0.130617958337	0.054196091557
1689	0.076421865187	0.130617956645	0.054196091459
1691	0.076421863598	0.130617954959	0.054196091361
1693	0.076421862014	0.130617953278	0.054196091264
1695	0.076421860434	0.130617951602	0.054196091168
1697	0.076421858859	0.130617949931	0.054196091072
1699	0.076421857289	0.130617948266	0.054196090977
1701	0.076421855724	0.130617946606	0.054196090882
1703	0.076421854163	0.130617944951	0.054196090788
1705	0.076421852607	0.130617943301	0.054196090694
1707	0.076421851055	0.130617941657	0.054196090602
1709	0.076421849508	0.130617940018	0.054196090509
1711	0.076421847966	0.130617938384	0.054196090418
1713	0.076421846428	0.130617936755	0.054196090326
1715	0.076421844895	0.130617935131	0.054196090236
1717	0.076421843367	0.130617933513	0.054196090146
1719	0.076421841843	0.130617931899	0.054196090056
1721	0.076421840323	0.130617930291	0.054196089968
1723	0.076421838808	0.130617928687	0.054196089879
1725	0.076421837298	0.130617927089	0.054196089792
1727	0.076421835792	0.130617925496	0.054196089704
1729	0.076421834290	0.130617923908	0.054196089618
1731	0.076421832793	0.130617922324	0.054196089531
1733	0.076421831300	0.130617920746	0.054196089446
1735	0.076421829812	0.130617919173	0.054196089361
1737	0.076421828328	0.130617917605	0.054196089276
1739	0.076421826849	0.130617916041	0.054196089192
1741	0.076421825374	0.130617914483	0.054196089109
1743	0.076421823903	0.130617912929	0.054196089026
1745	0.076421822437	0.130617911380	0.054196088943
1747	0.076421820975	0.130617909836	0.054196088861
1749	0.076421819517	0.130617908297	0.054196088780
1751	0.076421818064	0.130617906763	0.054196088699
1753	0.076421816615	0.130617905234	0.054196088619
1755	0.076421815170	0.130617903709	0.054196088539
1757	0.076421813730	0.130617902189	0.054196088459
1759	0.076421812294	0.130617900674	0.054196088380
1761	0.076421810862	0.130617899164	0.054196088302
1763	0.076421809434	0.130617897658	0.054196088224
1765	0.076421808011	0.130617896157	0.054196088146
1767	0.076421806592	0.130617894661	0.054196088069
1769	0.076421805177	0.130617893170	0.054196087993
1771	0.076421803766	0.130617891683	0.054196087917
1773	0.076421802359	0.130617890201	0.054196087841
1775	0.076421800957	0.130617888723	0.054196087766
1777	0.076421799559	0.130617887250	0.054196087691
1779	0.076421798164	0.130617885782	0.054196087617
1781	0.076421796774	0.130617884318	0.054196087543
1783	0.076421795388	0.130617882859	0.054196087470
1785	0.076421794007	0.130617881404	0.054196087397
1787	0.076421792629	0.130617879954	0.054196087325
1789	0.076421791255	0.130617878508	0.054196087253
1791	0.076421789886	0.130617877067	0.054196087182
1793	0.076421788520	0.130617875631	0.054196087111
1795	0.076421787159	0.130617874199	0.054196087040
1797	0.076421785801	0.130617872771	0.054196086970
1799	0.076421784448	0.130617871348	0.054196086900
1801	0.076421783098	0.130617869929	0.054196086831
1803	0.076421781753	0.130617868514	0.054196086762
1805	0.076421780411	0.130617867104	0.054196086693
1807	0.076421779074	0.130617865699	0.054196086625
1809	0.076421777740	0.130617864298	0.054196086558
1811	0.076421776410	0.130617862901	0.054196086490
1813	0.076421775085	0.130617861508	0.054196086424
1815	0.076421773763	0.130617860120	0.054196086357
1817	0.076421772445	0.130617858736	0.054196086291
1819	0.076421771131	0.130617857356	0.054196086226
1821	0.076421769821	0.130617855981	0.054196086161
1823	0.076421768514	0.130617854610	0.054196086096
1825	0.076421767212	0.130617853243	0.054196086031
1827	0.076421765913	0.130617851881	0.054196085967
1829	0.076421764618	0.130617850522	0.054196085904
1831	0.076421763328	0.130617849168	0.054196085841
1833	0.076421762040	0.130617847818	0.054196085778
1835	0.076421760757	0.130617846472	0.054196085715
1837	0.076421759478	0.130617845131	0.054196085653
1839	0.076421758202	0.130617843793	0.054196085592
1841	0.076421756930	0.130617842460	0.054196085530
1843	0.076421755661	0.130617841131	0.054196085470
1845	0.076421754397	0.130617839806	0.054196085409
1847	0.076421753136	0.130617838485	0.054196085349
1849	0.076421751879	0.130617837168	0.054196085289
1851	0.076421750626	0.130617835855	0.054196085230
1853	0.076421749376	0.130617834546	0.054196085170
1855	0.076421748130	0.130617833242	0.054196085112
1857	0.076421746888	0.130617831941	0.054196085053
1859	0.076421745649	0.130617830644	0.054196084995
1861	0.076421744414	0.130617829352	0.054196084938
1863	0.076421743182	0.130617828063	0.054196084880
1865	0.076421741955	0.130617826778	0.054196084824
1867	0.076421740730	0.130617825497	0.054196084767
1869	0.076421739510	0.130617824220	0.054196084711
1871	0.076421738293	0.130617822948	0.054196084655
1873	0.076421737079	0.130617821679	0.054196084599
1875	0.076421735870	0.130617820414	0.054196084544
1877	0.076421734663	0.130617819152	0.054196084489
1879	0.076421733461	0.130617817895	0.054196084434
1881	0.076421732261	0.130617816642	0.054196084380
1883	0.076421731066	0.130617815392	0.054196084326
1885	0.076421729874	0.130617814146	0.054196084273
1887	0.076421728685	0.130617812904	0.054196084220
1889	0.076421727500	0.130617811666	0.054196084167
1891	0.076421726318	0.130617810432	0.054196084114
1893	0.076421725140	0.130617809202	0.054196084062
1895	0.076421723965	0.130617807975	0.054196084010
1897	0.076421722794	0.130617806752	0.054196083958
1899	0.076421721626	0.130617805533	0.054196083907
1901	0.076421720462	0.130617804317	0.054196083856
1903	0.076421719301	0.130617803106	0.054196083805
1905	0.076421718143	0.130617801898	0.054196083755
1907	0.076421716989	0.130617800693	0.054196083704
1909	0.076421715838	0.130617799493	0.054196083655
1911	0.076421714691	0.130617798296	0.054196083605
1913	0.076421713547	0.130617797102	0.054196083556
1915	0.076421712406	0.130617795913	0.054196083507
1917	0.076421711268	0.130617794727	0.054196083458
1919	0.076421710134	0.130617793545	0.054196083410
1921	0.076421709004	0.130617792366	0.054196083362
1923	0.076421707876	0.130617791191	0.054196083314
1925	0.076421706752	0.130617790019	0.054196083267
1927	0.076421705631	0.130617788851	0.054196083220
1929	0.076421704514	0.130617787687	0.054196083173
1931	0.076421703400	0.130617786526	0.054196083126
1933	0.076421702289	0.130617785369	0.054196083080
1935	0.076421701181	0.130617784215	0.054196083034
1937	0.076421700077	0.130617783065	0.054196082988
1939	0.076421698975	0.130617781918	0.054196082943
1941	0.076421697877	0.130617780775	0.054196082898
1943	0.076421696783	0.130617779635	0.054196082853
1945	0.076421695691	0.130617778499	0.054196082808
1947	0.076421694603	0.130617777366	0.054196082764
1949	0.076421693517	0.130617776237	0.054196082719
1951	0.076421692435	0.130617775111	0.054196082676
1953	0.076421691357	0.130617773989	0.054196082632
1955	0.076421690281	0.130617772870	0.054196082589
1957	0.076421689208	0.130617771754	0.054196082546
1959	0.076421688139	0.130617770642	0.054196082503
1961	0.076421687073	0.130617769533	0.054196082460
1963	0.076421686009	0.130617768427	0.054196082418
1965	0.076421684949	0.130617767325	0.054196082376
1967	0.076421683892	0.130617766226	0.054196082334
1969	0.076421682839	0.130617765131	0.054196082293
1971	0.076421681788	0.130617764039	0.054196082251
1973	0.076421680740	0.130617762950	0.054196082210
1975	0.076421679695	0.130617761865	0.054196082169
1977	0.076421678654	0.130617760783	0.054196082129
1979	0.076421677615	0.130617759704	0.054196082089
1981	0.076421676580	0.130617758628	0.054196082048
1983	0.076421675547	0.130617757556	0.054196082009
1985	0.076421674518	0.130617756487	0.054196081969
1987	0.076421673491	0.130617755421	0.054196081930
1989	0.076421672468	0.130617754358	0.054196081891
1991	0.076421671447	0.130617753299	0.054196081852
1993	0.076421670430	0.130617752243	0.054196081813
1995	0.076421669415	0.130617751190	0.054196081775
1997	0.076421668404	0.130617750140	0.054196081736
1999	0.076421667395	0.130617749094	0.054196081699
2001	0.076421666389	0.130617748050	0.054196081661
2003	0.076421666389	0.130617748050	0.054196081661
2005	0.076421666389	0.130617748050	0.054196081661
2007	0.076421666389	0.130617748050	0.054196081661
2009	0.076421666389	0.130617748050	0.054196081661
2011	0.076421666389	0.130617748050	0.054196081661
2013	0.076421666389	0.130617748050	0.054196081661
2015	0.076421666389	0.130617748050	0.054196081661
2017	0.076421666389	0.130617748050	0.054196081661
2019	0.076421666389	0.130617748050	0.054196081661
2021	0.076421666389	0.130617748050	0.054196081661
2023	0.076421666389	0.130617748050	0.054196081661
2025	0.076421666389	0.130617748050	0.054196081661
2027	0.076421666389	0.130617748050	0.054196081661
2029	0.076421666389	0.130617748050	0.054196081661
2031	0.076421666389	0.130617748050	0.054196081661
2033	0.076421666389	0.130617748050	0.054196081661
2035	0.076421666389	0.130617748050	0.054196081661
2037	0.076421666389	0.130617748050	0.054196081661
2039	0.076421666389	0.130617748050	0.054196081661
2041	0.076421666389	0.130617748050	0.054196081661
2043	0.076421666389	0.130617748050	0.054196081661
2045	0.076421666389	0.130617748050	0.054196081661
2047	0.076421666389	0.130617748050	0.054196081661
2049	0.076421666389	0.130617748050	0.054196081661
2051	0.076421666389	0.130617748050	0.054196081661
2053	0.076421666389	0.130617748050	0.054196081661
2055	0.076421666389	0.130617748050	0.054196081661
2057	0.076421666389	0.130617748050	0.054196081661
2059	0.076421666389	0.130617748050	0.054196081661
2061	0.076421666389	0.130617748050	0.054196081661
2063	0.076421666389	0.130617748050	0.054196081661
2065	0.076421666389	0.130617748050	0.054196081661
2067	0.076421666389	0.130617748050	0.054196081661
2069	0.076421666389	0.130617748050	0.054196081661
2071	0.076421666389	0.130617748050	0.054196081661
2073	0.076421666389	0.130617748050	0.054196081661
2075	0.076421666389	0.130617748050	0.054196081661
2077	0.076421666389	0.130617748050	0.054196081661
2079	0.076421666389	0.130617748050	0.054196081661
2081	0.076421666389	0.130617748050	0.054196081661
2083	0.076421666389	0.130617748050	0.054196081661
2085	0.076421666389	0.130617748050	0.054196081661
2087	0.076421666389	0.130617748050	0.054196081661
2089	0.076421666389	0.130617748050	0.054196081661
2091	0.076421666389	0.130617748050	0.054196081661
2093	0.076421666389	0.130617748050	0.054196081661
2095	0.076421666389	0.130617748050	0.054196081661
2097	0.076421666389	0.130617748050	0.054196081661
2099	0.076421666389	0.130617748050	0.054196081661
2101	0.076421666389	0.130617748050	0.054196081661
2103	0.076421666389	0.130617748050	0.054196081661
2105	0.076421666389	0.130617748050	0.054196081661
2107	0.076421666389	0.130617748050	0.054196081661
2109	0.076421666389	0.130617748050	0.054196081661
2111	0.076421666389	0.130617748050	0.054196081661
2113	0.076421666389	0.130617748050	0.054196081661
2115	0.076421666389	0.130617748050	0.054196081661
2117	0.076421666389	0.130617748050	0.054196081661
2119	0.076421666389	0.130617748050	0.054196081661
2121	0.076421666389	0.130617748050	0.054196081661
2123	0.076421666389	0.130617748050	0.054196081661
2125	0.076421666389	0.130617748050	0.054196081661
2127	0.076421666389	0.130617748050	0.054196081661
2129	0.076421666389	0.130617748050	0.054196081661
2131	0.076421666389	0.130617748050	0.054196081661
2133	0.076421666389	0.130617748050	0.054196081661
2135	0.076421666389	0.130617748050	0.054196081661
2137	0.076421666389	0.130617748050	0.054196081661
2139	0.076421666389	0.130617748050	0.054196081661
2141	0.076421666389	0.130617748050	0.054196081661
2143	0.076421666389	0.130617748050	0.054196081661
2145	0.076421666389	0.130617748050	0.054196081661
2147	0.076421666389	0.130617748050	0.054196081661
2149	0.076421666389	0.130617748050	0.054196081661
2151	0.076421666389	0.130617748050	0.054196081661
2153	0.076421666389	0.130617748050	0.054196081661
2155	0.076421666389	0.130617748050	0.054196081661
2157	0.076421666389	0.130617748050	0.054196081661
2159	0.076421666389	0.130617748050	0.054196081661
2161	0.076421666389	0.130617748050	0.054196081661
2163	0.076421666389	0.130617748050	0.054196081661
2165	0.076421666389	0.130617748050	0.054196081661
2167	0.076421666389	0.130617748050	0.054196081661
2169	0.076421666389	0.130617748050	0.054196081661
2171	0.076421666389	0.130617748050	0.054196081661
2173	0.076421666389	0.130617748050	0.054196081661
2175	0.076421666389	0.130617748050	0.054196081661
2177	0.076421666389	0.130617748050	0.054196081661
2179	0.076421666389	0.130617748050	0.054196081661
2181	0.076421666389	0.130617748050	0.054196081661
2183	0.076421666389	0.130617748050	0.054196081661
2185	0.076421666389	0.130617748050	0.054196081661
2187	0.076421666389	0.130617748050	0.054196081661
2189	0.076421666389	0.130617748050	0.054196081661
2191	0.076421666389	0.130617748050	0.054196081661
2193	0.076421666389	0.130617748050	0.054196081661
2195	0.076421666389	0.130617748050	0.054196081661
2197	0.076421666389	0.130617748050	0.054196081661
2199	0.076421666389	0.130617748050	0.054196081661
2201	0.076421666389	0.130617748050	0.054196081661
2203	0.076421666389	0.130617748050	0.054196081661
2205	0.076421666389	0.130617748050	0.054196081661
2207	0.076421666389	0.130617748050	0.054196081661
2209	0.076421666389	0.130617748050	0.054196081661
2211	0.076421666389	0.130617748050	0.054196081661
2213	0.076421666389	0.130617748050	0.054196081661
2215	0.076421666389	0.130617748050	0.054196081661
2217	0.076421666389	0.130617748050	0.054196081661
2219	0.076421666389	0.130617748050	0.054196081661
2221	0.076421666389	0.130617748050	0.054196081661
2223	0.076421666389	0.130617748050	0.054196081661
2225	0.076421666389	0.130617748050	0.054196081661
2227	0.076421666389	0.130617748050	0.054196081661
2229	0.076421666389	0.130617748050	0.054196081661
2231	0.076421666389	0.130617748050	0.054196081661
2233	0.076421666389	0.130617748050	0.054196081661
2235	0.076421666389	0.130617748050	0.054196081661
2237	0.076421666389	0.130617748050	0.054196081661
2239	0.076421666389	0.130617748050	0.054196081661
2241	0.076421666389	0.130617748050	0.054196081661
2243	0.076421666389	0.130617748050	0.054196081661
2245	0.076421666389	0.130617748050	0.054196081661
2247	0.076421666389	0.130617748050	0.054196081661
2249	0.076421666389	0.130617748050	0.054196081661
2251	0.076421666389	0.130617748050	0.054196081661
2253	0.076421666389	0.130617748050	0.054196081661
2255	0.076421666389	0.130617748050	0.054196081661
2257	0.076421666389	0.130617748050	0.054196081661
2259	0.076421666389	0.130617748050	0.054196081661
2261	0.076421666389	0.130617748050	0.054196081661
2263	0.076421666389	0.130617748050	0.054196081661
2265	0.076421666389	0.130617748050	0.054196081661
2267	0.076421666389	0.130617748050	0.054196081661
2269	0.076421666389	0.130617748050	0.054196081661
2271	0.076421666389	0.130617748050	0.054196081661
2273	0.076421666389	0.130617748050	0.054196081661
2275	0.076421666389	0.130617748050	0.054196081661
2277	0.076421666389	0.130617748050	0.054196081661
2279	0.076421666389	0.130617748050	0.054196081661
2281	0.076421666389	0.130617748050	0.054196081661
2283	0.076421666389	0.130617748050	0.054196081661
2285	0.076421666389	0.130617748050	0.054196081661
2287	0.076421666389	0.130617748050	0.054196081661
2289	0.076421666389	0.130617748050	0.054196081661
2291	0.076421666389	0.130617748050	0.054196081661
2293	0.076421666389	0.130617748050	0.054196081661
2295	0.076421666389	0.130617748050	0.054196081661
2297	0.076421666389	0.130617748050	0.054196081661
2299	0.076421666389	0.130617748050	0.054196081661
2301	0.076421666389	0.130617748050	0.054196081661
2303	0.076421666389	0.130617748050	0.054196081661
2305	0.076421666389	0.130617748050	0.054196081661
2307	0.076421666389	0.130617748050	0.054196081661
2309	0.076421666389	0.130617748050	0.054196081661
2311	0.076421666389	0.130617748050	0.054196081661
2313	0.076421666389	0.130617748050	0.054196081661
2315	0.076421666389	0.130617748050	0.054196081661
2317	0.076421666389	0.130617748050	0.054196081661
2319	0.076421666389	0.130617748050	0.054196081661
2321	0.076421666389	0.130617748050	0.054196081661
2323	0.076421666389	0.130617748050	0.054196081661
2325	0.076421666389	0.130617748050	0.054196081661
2327	0.076421666389	0.130617748050	0.054196081661
2329	0.076421666389	0.130617748050	0.054196081661
2331	0.076421666389	0.130617748050	0.054196081661
2333	0.076421666389	0.130617748050	0.054196081661
2335	0.076421666389	0.130617748050	0.054196081661
2337	0.076421666389	0.130617748050	0.054196081661
2339	0.076421666389	0.130617748050	0.054196081661
2341	0.076421666389	0.130617748050	0.054196081661
2343	0.076421666389	0.130617748050	0.054196081661
2345	0.076421666389	0.130617748050	0.054196081661
2347	0.076421666389	0.130617748050	0.054196081661
2349	0.076421666389	0.130617748050	0.054196081661
2351	0.076421666389	0.130617748050	0.054196081661
2353	0.076421666389	0.130617748050	0.054196081661
2355	0.076421666389	0.130617748050	0.054196081661
2357	0.076421666389	0.130617748050	0.054196081661
2359	0.076421666389	0.130617748050	0.054196081661
2361	0.076421666389	0.130617748050	0.054196081661
2363	0.076421666389	0.130617748050	0.054196081661
2365	0.076421666389	0.130617748050	0.054196081661
2367	0.076421666389	0.130617748050	0.054196081661
2369	0.076421666389	0.130617748050	0.054196081661
2371	0.076421666389	0.130617748050	0.054196081661
2373	0.076421666389	0.130617748050	0.054196081661
2375	0.076421666389	0.130617748050	0.054196081661
2377	0.076421666389	0.130617748050	0.054196081661
2379	0.076421666389	0.130617748050	0.054196081661
2381	0.076421666389	0.130617748050	0.054196081661
2383	0.076421666389	0.130617748050	0.054196081661
2385	0.076421666389	0.130617748050	0.054196081661
2387	0.076421666389	0.130617748050	0.054196081661
2389	0.076421666389	0.130617748050	0.054196081661
2391	0.076421666389	0.130617748050	0.054196081661
2393	0.076421666389	0.130617748050	0.054196081661
2395	0.076421666389	0.130617748050	0.054196081661
2397	0.076421666389	0.130617748050	0.054196081661
2399	0.076421666389	0.130617748050	0.054196081661
2401	0.076421666389	0.130617748050	0.054196081661
2403	0.076421666389	0.130617748050	0.054196081661
2405	0.076421666389	0.130617748050	0.054196081661
2407	0.076421666389	0.130617748050	0.054196081661
2409	0.076421666389	0.130617748050	0.054196081661
2411	0.076421666389	0.130617748050	0.054196081661
2413	0.076421666389	0.130617748050	0.054196081661
2415	0.076421666389	0.130617748050	0.054196081661
2417	0.076421666389	0.130617748050	0.054196081661
2419	0.076421666389	0.130617748050	0.054196081661
2421	0.076421666389	0.130617748050	0.054196081661
2423	0.076421666389	0.130617748050	0.054196081661
2425	0.076421666389	0.130617748050	0.054196081661
2427	0.076421666389	0.130617748050	0.054196081661
2429	0.076421666389	0.130617748050	0.054196081661
2431	0.076421666389	0.130617748050	0.054196081661
2433	0.076421666389	0.130617748050	0.054196081661
2435	0.076421666389	0.130617748050	0.054196081661
2437	0.076421666389	0.130617748050	0.054196081661
2439	0.076421666389	0.130617748050	0.054196081661
2441	0.076421666389	0.130617748050	0.054196081661
2443	0.076421666389	0.130617748050	0.054196081661
2445	0.076421666389	0.130617748050	0.054196081661
2447	0.076421666389	0.130617748050	0.054196081661
2449	0.076421666389	0.130617748050	0.054196081661
2451	0.076421666389	0.130617748050	0.054196081661
2453	0.076421666389	0.130617748050	0.054196081661
2455	0.076421666389	0.130617748050	0.054196081661
2457	0.076421666389	0.130617748050	0.054196081661
2459	0.076421666389	0.130617748050	0.054196081661
2461	0.076421666389	0.130617748050	0.054196081661
2463	0.076421666389	0.130617748050	0.054196081661
2465	0.076421666389	0.130617748050	0.054196081661
2467	0.076421666389	0.130617748050	0.054196081661
2469	0.076421666389	0.130617748050	0.054196081661
2471	0.076421666389	0.130617748050	0.054196081661
2473	0.076421666389	0.130617748050	0.054196081661
2475	0.076421666389	0.130617748050	0.054196081661
2477	0.076421666389	0.130617748050	0.054196081661
2479	0.076421666389	0.130617748050	0.054196081661
2481	0.076421666389	0.130617748050	0.054196081661
2483	0.076421666389	0.130617748050	0.054196081661
2485	0.076421666389	0.130617748050	0.054196081661
2487	0.076421666389	0.130617748050	0.054196081661
2489	0.076421666389	0.130617748050	0.054196081661
2491	0.076421666389	0.130617748050	0.054196081661
2493	0.076421666389	0.130617748050	0.054196081661
2495	0.076421666389	0.130617748050	0.054196081661
2497	0.076421666389	0.130617748050	0.054196081661
2499	0.076421666389	0.130617748050	0.054196081661
2501	0.076421666389	0.130617748050	0.054196081661
2503	0.076421666389	0.130617748050	0.054196081661
2505	0.076421666389	0.130617748050	0.054196081661
2507	0.076421666389	0.130617748050	0.054196081661
2509	0.076421666389	0.130617748050	0.054196081661
2511	0.076421666389	0.130617748050	0.054196081661
2513	0.076421666389	0.130617748050	0.054196081661
2515	0.076421666389	0.130617748050	0.054196081661
2517	0.076421666389	0.130617748050	0.054196081661
2519	0.076421666389	0.130617748050	0.054196081661
2521	0.076421666389	0.130617748050	0.054196081661
2523	0.076421666389	0.130617748050	0.054196081661
2525	0.076421666389	0.130617748050	0.054196081661
2527	0.076421666389	0.130617748050	0.054196081661
2529	0.076421666389	0.130617748050	0.054196081661
2531	0.076421666389	0.130617748050	0.054196081661
2533	0.076421666389	0.130617748050	0.054196081661
2535	0.076421666389	0.130617748050	0.054196081661
2537	0.076421666389	0.130617748050	0.054196081661
2539	0.076421666389	0.130617748050	0.054196081661
2541	0.076421666389	0.130617748050	0.054196081661
2543	0.076421666389	0.130617748050	0.054196081661
2545	0.076421666389	0.130617748050	0.054196081661
2547	0.076421666389	0.130617748050	0.054196081661
2549	0.076421666389	0.130617748050	0.054196081661
2551	0.076421666389	0.130617748050	0.054196081661
2553	0.076421666389	0.130617748050	0.054196081661
2555	0.076421666389	0.130617748050	0.054196081661
2557	0.076421666389	0.130617748050	0.054196081661
2559	0.076421666389	0.130617748050	0.054196081661
2561	0.076421666389	0.130617748050	0.054196081661
2563	0.076421666389	0.130617748050	0.054196081661
2565	0.076421666389	0.130617748050	0.054196081661
2567	0.076421666389	0.130617748050	0.054196081661
2569	0.076421666389	0.130617748050	0.054196081661
2571	0.076421666389	0.130617748050	0.054196081661
2573	0.076421666389	0.130617748050	0.054196081661
2575	0.076421666389	0.130617748050	0.054196081661
2577	0.076421666389	0.130617748050	0.054196081661
2579	0.076421666389	0.130617748050	0.054196081661
2581	0.076421666389	0.130617748050	0.054196081661
2583	0.076421666389	0.130617748050	0.054196081661
2585	0.076421666389	0.130617748050	0.054196081661
2587	0.076421666389	0.130617748050	0.054196081661
2589	0.076421666389	0.130617748050	0.054196081661
2591	0.076421666389	0.130617748050	0.054196081661
2593	0.076421666389	0.130617748050	0.054196081661
2595	0.076421666389	0.130617748050	0.054196081661
2597	0.076421666389	0.130617748050	0.054196081661
2599	0.076421666389	0.130617748050	0.054196081661
2601	0.076421666389	0.130617748050	0.054196081661
2603	0.076421666389	0.130617748050	0.054196081661
2605	0.076421666389	0.130617748050	0.054196081661
2607	0.076421666389	0.130617748050	0.054196081661
2609	0.076421666389	0.130617748050	0.054196081661
2611	0.076421666389	0.130617748050	0.054196081661
2613	0.076421666389	0.130617748050	0.054196081661
2615	0.076421666389	0.130617748050	0.054196081661
2617	0.076421666389	0.130617748050	0.054196081661
2619	0.076421666389	0.130617748050	0.054196081661
2621	0.076421666389	0.130617748050	0.054196081661
2623	0.076421666389	0.130617748050	0.054196081661
2625	0.076421666389	0.130617748050	0.054196081661
2627	0.076421666389	0.130617748050	0.054196081661
2629	0.076421666389	0.130617748050	0.054196081661
2631	0.076421666389	0.130617748050	0.054196081661
2633	0.076421666389	0.130617748050	0.054196081661
2635	0.076421666389	0.130617748050	0.054196081661
2637	0.076421666389	0.130617748050	0.054196081661
2639	0.076421666389	0.130617748050	0.054196081661
2641	0.076421666389	0.130617748050	0.054196081661
2643	0.076421666389	0.130617748050	0.054196081661
2645	0.076421666389	0.130617748050	0.054196081661
2647	0.076421666389	0.130617748050	0.054196081661
2649	0.076421666389	0.130617748050	0.054196081661
2651	0.076421666389	0.130617748050	0.054196081661
2653	0.076421666389	0.130617748050	0.054196081661
2655	0.076421666389	0.130617748050	0.054196081661
2657	0.076421666389	0.130617748050	0.054196081661
2659	0.076421666389	0.130617748050	0.054196081661
2661	0.076421666389	0.130617748050	0.054196081661
2663	0.076421666389	0.130617748050	0.054196081661
2665	0.076421666389	0.130617748050	0.054196081661
2667	0.076421666389	0.130617748050	0.054196081661
2669	0.076421666389	0.130617748050	0.054196081661
2671	0.076421666389	0.130617748050	0.054196081661
2673	0.076421666389	0.130617748050	0.054196081661
2675	0.076421666389	0.130617748050	0.054196081661
2677	0.076421666389	0.130617748050	0.054196081661
2679	0.076421666389	0.130617748050	0.054196081661
2681	0.076421666389	0.130617748050	0.054196081661
2683	0.076421666389	0.130617748050	0.054196081661
2685	0.076421666389	0.130617748050	0.054196081661
2687	0.076421666389	0.130617748050	0.054196081661
2689	0.076421666389	0.130617748050	0.054196081661
2691	0.076421666389	0.130617748050	0.054196081661
2693	0.076421666389	0.130617748050	0.054196081661
2695	0.076421666389	0.130617748050	0.054196081661
2697	0.076421666389	0.130617748050	0.054196081661
2699	0.076421666389	0.130617748050	0.054196081661
2701	0.076421666389	0.130617748050	0.054196081661
2703	0.076421666389	0.130617748050	0.054196081661
2705	0.076421666389	0.130617748050	0.054196081661
2707	0.076421666389	0.130617748050	0.054196081661
2709	0.076421666389	0.130617748050	0.054196081661
2711	0.076421666389	0.130617748050	0.054196081661
2713	0.076421666389	0.130617748050	0.054196081661
2715	0.076421666389	0.130617748050	0.054196081661
2717	0.076421666389	0.130617748050	0.054196081661
2719	0.076421666389	0.130617748050	0.054196081661
2721	0.076421666389	0.130617748050	0.054196081661
2723	0.076421666389	0.130617748050	0.054196081661
2725	0.076421666389	0.130617748050	0.054196081661
2727	0.076421666389	0.130617748050	0.054196081661
2729	0.076421666389	0.130617748050	0.054196081661
2731	0.076421666389	0.130617748050	0.054196081661
2733	0.076421666389	0.130617748050	0.054196081661
2735	0.076421666389	0.130617748050	0.054196081661
2737	0.076421666389	0.130617748050	0.054196081661
2739	0.076421666389	0.130617748050	0.054196081661
2741	0.076421666389	0.130617748050	0.054196081661
2743	0.076421666389	0.130617748050	0.054196081661
2745	0.076421666389	0.130617748050	0.054196081661
2747	0.076421666389	0.130617748050	0.054196081661
2749	0.076421666389	0.130617748050	0.054196081661
2751	0.076421666389	0.130617748050	0.054196081661
2753	0.076421666389	0.130617748050	0.054196081661
2755	0.076421666389	0.130617748050	0.054196081661
2757	0.076421666389	0.130617748050	0.054196081661
2759	0.076421666389	0.130617748050	0.054196081661
2761	0.076421666389	0.130617748050	0.054196081661
2763	0.076421666389	0.130617748050	0.054196081661
2765	0.076421666389	0.130617748050	0.054196081661
2767	0.076421666389	0.130617748050	0.054196081661
2769	0.076421666389	0.130617748050	0.054196081661
2771	0.076421666389	0.130617748050	0.054196081661
2773	0.076421666389	0.130617748050	0.054196081661
2775	0.076421666389	0.130617748050	0.054196081661
2777	0.076421666389	0.130617748050	0.054196081661
2779	0.076421666389	0.130617748050	0.054196081661
2781	0.076421666389	0.130617748050	0.054196081661
2783	0.076421666389	0.130617748050	0.054196081661
2785	0.076421666389	0.130617748050	0.054196081661
2787	0.076421666389	0.130617748050	0.054196081661
2789	0.076421666389	0.130617748050	0.054196081661
2791	0.076421666389	0.130617748050	0.054196081661
2793	0.076421666389	0.130617748050	0.054196081661
2795	0.076421666389	0.130617748050	0.054196081661
2797	0.076421666389	0.130617748050	0.054196081661
2799	0.076421666389	0.130617748050	0.054196081661
2801	0.076421666389	0.130617748050	0.054196081661
2803	0.076421666389	0.130617748050	0.054196081661
2805	0.076421666389	0.130617748050	0.054196081661
2807	0.076421666389	0.130617748050	0.054196081661
2809	0.076421666389	0.130617748050	0.054196081661
2811	0.076421666389	0.130617748050	0.054196081661
2813	0.076421666389	0.130617748050	0.054196081661
2815	0.076421666389	0.130617748050	0.054196081661
2817	0.076421666389	0.130617748050	0.054196081661
2819	0.076421666389	0.130617748050	0.054196081661
2821	0.076421666389	0.130617748050	0.054196081661
2823	0.076421666389	0.130617748050	0.054196081661
2825	0.076421666389	0.130617748050	0.054196081661
2827	0.076421666389	0.130617748050	0.054196081661
2829	0.076421666389	0.130617748050	0.054196081661
2831	0.076421666389	0.130617748050	0.054196081661
2833	0.076421666389	0.130617748050	0.054196081661
2835	0.076421666389	0.130617748050	0.054196081661
2837	0.076421666389	0.130617748050	0.054196081661
2839	0.076421666389	0.130617748050	0.054196081661
2841	0.076421666389	0.130617748050	0.054196081661
2843	0.076421666389	0.130617748050	0.054196081661
2845	0.076421666389	0.130617748050	0.054196081661
2847	0.076421666389	0.130617748050	0.054196081661
2849	0.076421666389	0.130617748050	0.054196081661
2851	0.076421666389	0.130617748050	0.054196081661
2853	0.076421666389	0.130617748050	0.054196081661
2855	0.076421666389	0.130617748050	0.054196081661
2857	0.076421666389	0.130617748050	0.054196081661
2859	0.076421666389	0.130617748050	0.054196081661
2861	0.076421666389	0.130617748050	0.054196081661
2863	0.076421666389	0.130617748050	0.054196081661
2865	0.076421666389	0.130617748050	0.054196081661
2867	0.076421666389	0.130617748050	0.054196081661
2869	0.076421666389	0.130617748050	0.054196081661
2871	0.076421666389	0.130617748050	0.054196081661
2873	0.076421666389	0.130617748050	0.054196081661
2875	0.076421666389	0.130617748050	0.054196081661
2877	0.076421666389	0.130617748050	0.054196081661
2879	0.076421666389	0.130617748050	0.054196081661
2881	0.076421666389	0.130617748050	0.054196081661
2883	0.076421666389	0.130617748050	0.054196081661
2885	0.076421666389	0.130617748050	0.054196081661
2887	0.076421666389	0.130617748050	0.054196081661
2889	0.076421666389	0.130617748050	0.054196081661
2891	0.076421666389	0.130617748050	0.054196081661
2893	0.076421666389	0.130617748050	0.054196081661
2895	0.076421666389	0.130617748050	0.054196081661
2897	0.076421666389	0.130617748050	0.054196081661
2899	0.076421666389	0.130617748050	0.054196081661
2901	0.076421666389	0.130617748050	0.054196081661
2903	0.076421666389	0.130617748050	0.054196081661
2905	0.076421666389	0.130617748050	0.054196081661
2907	0.076421666389	0.130617748050	0.054196081661
2909	0.076421666389	0.130617748050	0.054196081661
2911	0.076421666389	0.130617748050	0.054196081661
2913	0.076421666389	0.130617748050	0.054196081661
2915	0.076421666389	0.130617748050	0.054196081661
2917	0.076421666389	0.130617748050	0.054196081661
2919	0.076421666389	0.130617748050	0.054196081661
2921	0.076421666389	0.130617748050	0.054196081661
2923	0.076421666389	0.130617748050	0.054196081661
2925	0.076421666389	0.130617748050	0.054196081661
2927	0.076421666389	0.130617748050	0.054196081661
2929	0.076421666389	0.130617748050	0.054196081661
2931	0.076421666389	0.130617748050	0.054196081661
2933	0.076421666389	0.130617748050	0.054196081661
2935	0.076421666389	0.130617748050	0.054196081661
2937	0.076421666389	0.130617748050	0.054196081661
2939	0.076421666389	0.130617748050	0.054196081661
2941	0.076421666389	0.130617748050	0.054196081661
2943	0.076421666389	0.130617748050	0.054196081661
2945	0.076421666389	0.130617748050	0.054196081661
2947	0.076421666389	0.130617748050	0.054196081661
2949	0.076421666389	0.130617748050	0.054196081661
2951	0.076421666389	0.130617748050	0.054196081661
2953	0.076421666389	0.130617748050	0.054196081661
2955	0.076421666389	0.130617748050	0.054196081661
2957	0.076421666389	0.130617748050	0.054196081661
2959	0.076421666389	0.130617748050	0.054196081661
2961	0.076421666389	0.130617748050	0.054196081661
2963	0.076421666389	0.130617748050	0.054196081661
2965	0.076421666389	0.130617748050	0.054196081661
2967	0.076421666389	0.130617748050	0.054196081661
2969	0.076421666389	0.130617748050	0.054196081661
2971	0.076421666389	0.130617748050	0.054196081661
2973	0.076421666389	0.130617748050	0.054196081661
2975	0.076421666389	0.130617748050	0.054196081661
2977	0.076421666389	0.130617748050	0.054196081661
2979	0.076421666389	0.130617748050	0.054196081661
2981	0.076421666389	0.130617748050	0.054196081661
2983	0.076421666389	0.130617748050	0.054196081661
2985	0.076421666389	0.130617748050	0.054196081661
2987	0.076421666389	0.130617748050	0.054196081661
2989	0.076421666389	0.130617748050	0.054196081661
2991	0.076421666389	0.130617748050	0.054196081661
2993	0.076421666389	0.130617748050	0.054196081661
2995	0.076421666389	0.130617748050	0.054196081661
2997	0.076421666389	0.130617748050	0.054196081661
2999	0.076421666389	0.130617748050	0.054196081661
3001	0.076421666389	0.130617748050	0.054196081661
3003	0.076421666389	0.130617748050	0.054196081661
3005	0.076421666389	0.130617748050	0.054196081661
3007	0.076421666389	0.130617748050	0.054196081661
3009	0.076421666389	0.130617748050	0.054196081661
3011	0.076421666389	0.130617748050	0.054196081661
3013	0.076421666389	0.130617748050	0.054196081661
3015	0.076421666389	0.130617748050	0.054196081661
3017	0.076421666389	0.130617748050	0.054196081661
3019	0.076421666389	0.130617748050	0.054196081661
3021	0.076421666389	0.130617748050	0.054196081661
3023	0.076421666389	0.130617748050	0.054196081661
3025	0.076421666389	0.130617748050	0.054196081661
3027	0.076421666389	0.130617748050	0.054196081661
3029	0.076421666389	0.130617748050	0.054196081661
3031	0.076421666389	0.130617748050	0.054196081661
3033	0.076421666389	0.130617748050	0.054196081661
3035	0.076421666389	0.130617748050	0.054196081661
3037	0.076421666389	0.130617748050	0.054196081661
3039	0.076421666389	0.130617748050	0.054196081661
3041	0.076421666389	0.130617748050	0.054196081661
3043	0.076421666389	0.130617748050	0.054196081661
3045	0.076421666389	0.130617748050	0.054196081661
3047	0.076421666389	0.130617748050	0.054196081661
3049	0.076421666389	0.130617748050	0.054196081661
3051	0.076421666389	0.130617748050	0.054196081661
3053	0.076421666389	0.130617748050	0.054196081661
3055	0.076421666389	0.130617748050	0.054196081661
3057	0.076421666389	0.130617748050	0.054196081661
3059	0.076421666389	0.130617748050	0.054196081661
3061	0.076421666389	0.130617748050	0.054196081661
3063	0.076421666389	0.130617748050	0.054196081661
3065	0.076421666389	0.130617748050	0.054196081661
3067	0.076421666389	0.130617748050	0.054196081661
3069	0.076421666389	0.130617748050	0.054196081661
3071	0.076421666389	0.130617748050	0.054196081661
3073	0.076421666389	0.130617748050	0.054196081661
3075	0.076421666389	0.130617748050	0.054196081661
3077	0.076421666389	0.130617748050	0.054196081661
3079	0.076421666389	0.130617748050	0.054196081661
3081	0.076421666389	0.130617748050	0.054196081661
3083	0.076421666389	0.130617748050	0.054196081661
3085	0.076421666389	0.130617748050	0.054196081661
3087	0.076421666389	0.130617748050	0.054196081661
3089	0.076421666389	0.130617748050	0.054196081661
3091	0.076421666389	0.130617748050	0.054196081661
3093	0.076421666389	0.130617748050	0.054196081661
3095	0.076421666389	0.130617748050	0.054196081661
3097	0.076421666389	0.130617748050	0.054196081661
3099	0.076421666389	0.130617748050	0.054196081661
3101	0.076421666389	0.130617748050	0.054196081661
3103	0.076421666389	0.130617748050	0.054196081661
3105	0.076421666389	0.130617748050	0.054196081661
3107	0.076421666389	0.130617748050	0.054196081661
3109	0.076421666389	0.130617748050	0.054196081661
3111	0.076421666389	0.130617748050	0.054196081661
3113	0.076421666389	0.130617748050	0.054196081661
3115	0.076421666389	0.130617748050	0.054196081661
3117	0.076421666389	0.130617748050	0.054196081661
3119	0.076421666389	0.130617748050	0.054196081661
3121	0.076421666389	0.130617748050	0.054196081661
3123	0.076421666389	0.130617748050	0.054196081661
3125	0.076421666389	0.130617748050	0.054196081661
3127	0.076421666389	0.130617748050	0.054196081661
3129	0.076421666389	0.130617748050	0.054196081661
3131	0.076421666389	0.130617748050	0.054196081661
3133	0.076421666389	0.130617748050	0.054196081661
3135	0.076421666389	0.130617748050	0.054196081661
3137	0.076421666389	0.130617748050	0.054196081661
3139	0.076421666389	0.130617748050	0.054196081661
3141	0.076421666389	0.130617748050	0.054196081661
3143	0.076421666389	0.130617748050	0.054196081661
3145	0.076421666389	0.130617748050	0.054196081661
3147	0.076421666389	0.130617748050	0.054196081661
3149	0.076421666389	0.130617748050	0.054196081661
3151	0.076421666389	0.130617748050	0.054196081661
3153	0.076421666389	0.130617748050	0.054196081661
3155	0.076421666389	0.130617748050	0.054196081661
3157	0.076421666389	0.130617748050	0.054196081661
3159	0.076421666389	0.130617748050	0.054196081661
3161	0.076421666389	0.130617748050	0.054196081661
3163	0.076421666389	0.130617748050	0.054196081661
3165	0.076421666389	0.130617748050	0.054196081661
3167	0.076421666389	0.130617748050	0.054196081661
3169	0.076421666389	0.130617748050	0.054196081661
3171	0.076421666389	0.130617748050	0.054196081661
3173	0.076421666389	0.130617748050	0.054196081661
3175	0.076421666389	0.130617748050	0.054196081661
3177	0.076421666389	0.130617748050	0.054196081661
3179	0.076421666389	0.130617748050	0.054196081661
3181	0.076421666389	0.130617748050	0.054196081661
3183	0.076421666389	0.130617748050	0.054196081661
3185	0.076421666389	0.130617748050	0.054196081661
3187	0.076421666389	0.130617748050	0.054196081661
3189	0.076421666389	0.130617748050	0.054196081661
3191	0.076421666389	0.130617748050	0.054196081661
3193	0.076421666389	0.130617748050	0.054196081661
3195	0.076421666389	0.130617748050	0.054196081661
3197	0.076421666389	0.130617748050	0.054196081661
3199	0.076421666389	0.130617748050	0.054196081661
3201	0.076421666389	0.130617748050	0.054196081661
3203	0.076421666389	0.130617748050	0.054196081661
3205	0.076421666389	0.130617748050	0.054196081661
3207	0.076421666389	0.130617748050	0.054196081661
3209	0.076421666389	0.130617748050	0.054196081661
3211	0.076421666389	0.130617748050	0.054196081661
3213	0.076421666389	0.130617748050	0.054196081661
3215	0.076421666389	0.130617748050	0.054196081661
3217	0.076421666389	0.130617748050	0.054196081661
3219	0.076421666389	0.130617748050	0.054196081661
3221	0.076421666389	0.130617748050	0.054196081661
3223	0.076421666389	0.130617748050	0.054196081661
3225	0.076421666389	0.130617748050	0.054196081661
3227	0.076421666389	0.130617748050	0.054196081661
3229	0.076421666389	0.130617748050	0.054196081661
3231	0.076421666389	0.130617748050	0.054196081661
3233	0.076421666389	0.130617748050	0.054196081661
3235	0.076421666389	0.130617748050	0.054196081661
3237	0.076421666389	0.130617748050	0.054196081661
3239	0.076421666389	0.130617748050	0.054196081661
3241	0.076421666389	0.130617748050	0.054196081661
3243	0.076421666389	0.130617748050	0.054196081661
3245	0.076421666389	0.130617748050	0.054196081661
3247	0.076421666389	0.130617748050	0.054196081661
3249	0.076421666389	0.130617748050	0.054196081661
3251	0.076421666389	0.130617748050	0.054196081661
3253	0.076421666389	0.130617748050	0.054196081661
3255	0.076421666389	0.130617748050	0.054196081661
3257	0.076421666389	0.130617748050	0.054196081661
3259	0.076421666389	0.130617748050	0.054196081661
3261	0.076421666389	0.130617748050	0.054196081661
3263	0.076421666389	0.130617748050	0.054196081661
3265	0.076421666389	0.130617748050	0.054196081661
3267	0.076421666389	0.130617748050	0.054196081661
3269	0.076421666389	0.130617748050	0.054196081661
3271	0.076421666389	0.130617748050	0.054196081661
3273	0.076421666389	0.130617748050	0.054196081661
3275	0.076421666389	0.130617748050	0.054196081661
3277	0.076421666389	0.130617748050	0.054196081661
3279	0.076421666389	0.130617748050	0.054196081661
3281	0.076421666389	0.130617748050	0.054196081661
3283	0.076421666389	0.130617748050	0.054196081661
3285	0.076421666389	0.130617748050	0.054196081661
3287	0.076421666389	0.130617748050	0.054196081661
3289	0.076421666389	0.130617748050	0.054196081661
3291	0.076421666389	0.130617748050	0.054196081661
3293	0.076421666389	0.130617748050	0.054196081661
3295	0.076421666389	0.130617748050	0.054196081661
3297	0.076421666389	0.130617748050	0.054196081661
3299	0.076421666389	0.130617748050	0.054196081661
3301	0.076421666389	0.130617748050	0.054196081661
3303	0.076421666389	0.130617748050	0.054196081661
3305	0.076421666389	0.130617748050	0.054196081661
3307	0.076421666389	0.130617748050	0.054196081661
3309	0.076421666389	0.130617748050	0.054196081661
3311	0.076421666389	0.130617748050	0.054196081661
3313	0.076421666389	0.130617748050	0.054196081661
3315	0.076421666389	0.130617748050	0.054196081661
3317	0.076421666389	0.130617748050	0.054196081661
3319	0.076421666389	0.130617748050	0.054196081661
3321	0.076421666389	0.130617748050	0.054196081661
3323	0.076421666389	0.130617748050	0.054196081661
3325	0.076421666389	0.130617748050	0.054196081661
3327	0.076421666389	0.130617748050	0.054196081661
3329	0.076421666389	0.130617748050	0.054196081661
3331	0.076421666389	0.130617748050	0.054196081661
3333	0.076421666389	0.130617748050	0.054196081661
3335	0.076421666389	0.130617748050	0.054196081661
3337	0.076421666389	0.130617748050	0.054196081661
3339	0.076421666389	0.130617748050	0.054196081661
3341	0.076421666389	0.130617748050	0.054196081661
3343	0.076421666389	0.130617748050	0.054196081661
3345	0.076421666389	0.130617748050	0.054196081661
3347	0.076421666389	0.130617748050	0.054196081661
3349	0.076421666389	0.130617748050	0.054196081661
3351	0.076421666389	0.130617748050	0.054196081661
3353	0.076421666389	0.130617748050	0.054196081661
3355	0.076421666389	0.130617748050	0.054196081661
3357	0.076421666389	0.130617748050	0.054196081661
3359	0.076421666389	0.130617748050	0.054196081661
3361	0.076421666389	0.130617748050	0.054196081661
3363	0.076421666389	0.130617748050	0.054196081661
3365	0.076421666389	0.130617748050	0.054196081661
3367	0.076421666389	0.130617748050	0.054196081661
3369	0.076421666389	0.130617748050	0.054196081661
3371	0.076421666389	0.130617748050	0.054196081661
3373	0.076421666389	0.130617748050	0.054196081661
3375	0.076421666389	0.130617748050	0.054196081661
3377	0.076421666389	0.130617748050	0.054196081661
3379	0.076421666389	0.130617748050	0.054196081661
3381	0.076421666389	0.130617748050	0.054196081661
3383	0.076421666389	0.130617748050	0.054196081661
3385	0.076421666389	0.130617748050	0.054196081661
3387	0.076421666389	0.130617748050	0.054196081661
3389	0.076421666389	0.130617748050	0.054196081661
3391	0.076421666389	0.130617748050	0.054196081661
3393	0.076421666389	0.130617748050	0.054196081661
3395	0.076421666389	0.130617748050	0.054196081661
3397	0.076421666389	0.130617748050	0.054196081661
3399	0.076421666389	0.130617748050	0.054196081661
3401	0.076421666389	0.130617748050	0.054196081661
3403	0.076421666389	0.130617748050	0.054196081661
3405	0.076421666389	0.130617748050	0.054196081661
3407	0.076421666389	0.130617748050	0.054196081661
3409	0.076421666389	0.130617748050	0.054196081661
3411	0.076421666389	0.130617748050	0.054196081661
3413	0.076421666389	0.130617748050	0.054196081661
3415	0.076421666389	0.130617748050	0.054196081661
3417	0.076421666389	0.130617748050	0.054196081661
3419	0.076421666389	0.130617748050	0.054196081661
3421	0.076421666389	0.130617748050	0.054196081661
3423	0.076421666389	0.130617748050	0.054196081661
3425	0.076421666389	0.130617748050	0.054196081661
3427	0.076421666389	0.130617748050	0.054196081661
3429	0.076421666389	0.130617748050	0.054196081661
3431	0.076421666389	0.130617748050	0.054196081661
3433	0.076421666389	0.130617748050	0.054196081661
3435	0.076421666389	0.130617748050	0.054196081661
3437	0.076421666389	0.130617748050	0.054196081661
3439	0.076421666389	0.130617748050	0.054196081661
3441	0.076421666389	0.130617748050	0.054196081661
3443	0.076421666389	0.130617748050	0.054196081661
3445	0.076421666389	0.130617748050	0.054196081661
3447	0.076421666389	0.130617748050	0.054196081661
3449	0.076421666389	0.130617748050	0.054196081661
3451	0.076421666389	0.130617748050	0.054196081661
3453	0.076421666389	0.130617748050	0.054196081661
3455	0.076421666389	0.130617748050	0.054196081661
3457	0.076421666389	0.130617748050	0.054196081661
3459	0.076421666389	0.130617748050	0.054196081661
3461	0.076421666389	0.130617748050	0.054196081661
3463	0.076421666389	0.130617748050	0.054196081661
3465	0.076421666389	0.130617748050	0.054196081661
3467	0.076421666389	0.130617748050	0.054196081661
3469	0.076421666389	0.130617748050	0.054196081661
3471	0.076421666389	0.130617748050	0.054196081661
3473	0.076421666389	0.130617748050	0.054196081661
3475	0.076421666389	0.130617748050	0.054196081661
3477	0.076421666389	0.130617748050	0.054196081661
3479	0.076421666389	0.130617748050	0.054196081661
3481	0.076421666389	0.130617748050	0.054196081661
3483	0.076421666389	0.130617748050	0.054196081661
3485	0.076421666389	0.130617748050	0.054196081661
3487	0.076421666389	0.130617748050	0.054196081661
3489	0.076421666389	0.130617748050	0.054196081661
3491	0.076421666389	0.130617748050	0.054196081661
3493	0.076421666389	0.130617748050	0.054196081661
3495	0.076421666389	0.130617748050	0.054196081661
3497	0.076421666389	0.130617748050	0.054196081661
3499	0.076421666389	0.130617748050	0.054196081661


==> 1155001913-cao_michael_xuan-202104-phd-Data_Performance_Gap_qgd_2.txt <==
step	          IR_L	          IR_U	           GAP
   1	-0.032663651205	0.130720942898	0.163384594103
   3	-0.001557827304	0.130366316350	0.131924143654
   5	0.003266166858	0.130255262249	0.126989095391
   7	0.005627696281	0.130180701832	0.124553005551
   9	0.007540775179	0.130128052715	0.122587277536
  11	0.009369118033	0.130094776160	0.120725658127
  13	0.011278042283	0.130073295662	0.118795253379
  15	0.013376352827	0.130058026204	0.116681673377
  17	0.015722333099	0.130046162795	0.114323829695
  19	0.018441123805	0.130038574119	0.111597450314
  21	0.021604260600	0.130036183221	0.108431922621
  23	0.025353288100	0.130035915906	0.104682627806
  25	0.029625470834	0.130037034611	0.100411563776
  27	0.034432116329	0.130045118669	0.095613002340
  29	0.039715731385	0.130057784119	0.090342052734
  31	0.045406310568	0.130070799688	0.084664489121
  33	0.051217172397	0.130077292873	0.078860120476
  35	0.056815591710	0.130077629078	0.073262037368
  37	0.061939461777	0.130077466909	0.068138005132
  39	0.066298513713	0.130071387813	0.063772874100
  41	0.069784432438	0.130063188538	0.060278756100
  43	0.072465191032	0.130057378863	0.057592187830
  45	0.074459175433	0.130052532959	0.055593357526
  47	0.075926122355	0.130048290997	0.054122168643
  49	0.077012767833	0.130044598446	0.053031830612
  51	0.077834754380	0.130041127503	0.052206373122
  53	0.078480043933	0.130038149395	0.051558105462
  55	0.079007932412	0.130034785083	0.051026852671
  57	0.079453781089	0.130031444898	0.050577663809
  59	0.079838987952	0.130028448480	0.050189460528
  61	0.080177039998	0.130025702648	0.049848662650
  63	0.080477735637	0.130023184730	0.049545449093
  65	0.080748497044	0.130020887817	0.049272390773
  67	0.080995098835	0.130018808667	0.049023709832
  69	0.081222168873	0.130016982424	0.048794813551
  71	0.081433376605	0.130015382961	0.048582006356
  73	0.081631639542	0.130013976223	0.048382336681
  75	0.081819307206	0.130012735582	0.048193428376
  77	0.081998289653	0.130011638621	0.048013348967
  79	0.082170154912	0.130010665253	0.047840510341
  81	0.082336203867	0.130009797807	0.047673593940
  83	0.082497526595	0.130009020944	0.047511494349
  85	0.082655044707	0.130008321466	0.047353276759
  87	0.082809543259	0.130007688037	0.047198144779
  89	0.082961694803	0.130007110899	0.047045416097
  91	0.083112077806	0.130006581611	0.046894503805
  93	0.083261190872	0.130006092816	0.046744901944
  95	0.083409464070	0.130005638048	0.046596173977
  97	0.083557267892	0.130005211586	0.046447943694
  99	0.083704920647	0.130004808333	0.046299887686
 101	0.083852694517	0.130004423720	0.046151729202
 103	0.084000820573	0.130004053648	0.046003233075
 105	0.084149492924	0.130003694456	0.045854201532
 107	0.084298872171	0.130003342903	0.045704470732
 109	0.084449088319	0.130002996182	0.045553907863
 111	0.084600243308	0.130002651945	0.045402408637
 113	0.084752413344	0.130002308364	0.045249895020
 115	0.084905651143	0.130001963841	0.045096312698
 117	0.085059961748	0.130001776689	0.044941814941
 119	0.085215146163	0.130001623525	0.044786477362
 121	0.085371242661	0.130001397622	0.044630154961
 123	0.085528279187	0.130001146734	0.044472867548
 125	0.085686233586	0.130000884545	0.044314650958
 127	0.085845061631	0.130000615227	0.044155553597
 129	0.086004705526	0.130000340413	0.043995634887
 131	0.086165097662	0.130000061094	0.043834963432
 133	0.086326160534	0.129999777956	0.043673617422
 135	0.086487808989	0.129999491547	0.043511682558
 137	0.086649951187	0.129999202326	0.043349251139
 139	0.086812489914	0.129998910698	0.043186420785
 141	0.086975324029	0.129998617064	0.043023293035
 143	0.087138349784	0.129998321864	0.042859972080
 145	0.087301462312	0.129998025623	0.042696563311
 147	0.087464556647	0.129997728993	0.042533172346
 149	0.087627529013	0.129997432780	0.042369903767
 151	0.087790277387	0.129997137969	0.042206860582
 153	0.087952702444	0.129996845747	0.042044143303
 155	0.088114707107	0.129996557463	0.041881850356
 157	0.088276198078	0.129996274650	0.041720076572
 159	0.088437085092	0.129995998982	0.041558913890
 161	0.088597282340	0.129995732236	0.041398449896
 163	0.088756707558	0.129995476204	0.041238768646
 165	0.088915283732	0.129995232604	0.041079948872
 167	0.089072939913	0.129995003001	0.040922063088
 169	0.089229612772	0.129994788704	0.040765175932
 171	0.089385248152	0.129994590687	0.040609342535
 173	0.089539803018	0.129994409540	0.040454606523
 175	0.089693247244	0.129994245452	0.040300998208
 177	0.089845565045	0.129994098243	0.040148533198
 179	0.089996755844	0.129993967442	0.039997211598
 181	0.090146834373	0.129993852394	0.039847018021
 183	0.090295829740	0.129993752365	0.039697922625
 185	0.090443784101	0.129993666670	0.039549882569
 187	0.090589508671	0.129993398259	0.039403889588
 189	0.090734037719	0.129993244442	0.039259206723
 191	0.090877779264	0.129993170817	0.039115391553
 193	0.091020775695	0.129993131972	0.038972356277
 195	0.091163101451	0.129993115938	0.038830014487
 197	0.091304843933	0.129993119549	0.038688275616
 199	0.091445227181	0.129992932891	0.038547705711
 201	0.091585204492	0.129992838447	0.038407633955
 203	0.091724912716	0.129992789767	0.038267877051
 205	0.091864415038	0.129992762097	0.038128347060
 207	0.092003783145	0.129992747400	0.037988964255
 209	0.092143087067	0.129992742693	0.037849655626
 211	0.092282391487	0.129992746616	0.037710355129
 213	0.092421754255	0.129992758388	0.037571004133
 215	0.092561225701	0.129992777489	0.037431551788
 217	0.092700848258	0.129992803549	0.037291955291
 219	0.092840656347	0.129992836318	0.037152179971
 221	0.092980676399	0.129992875638	0.037012199240
 223	0.093120927115	0.129992921431	0.036871994316
 225	0.093261419665	0.129992973707	0.036731554042
 227	0.093402158394	0.129993032511	0.036590874117
 229	0.093543141393	0.129993097931	0.036449956538
 231	0.093684361310	0.129993170078	0.036308808767
 233	0.093825806267	0.129993249074	0.036167442807
 235	0.093967460860	0.129993335041	0.036025874181
 237	0.094109307215	0.129993428095	0.035884120880
 239	0.094251326021	0.129993528345	0.035742202324
 241	0.094393497458	0.129993635918	0.035600138460
 243	0.094535801867	0.129993750982	0.035457949115
 245	0.094678219991	0.129993873810	0.035315653818
 247	0.094820732603	0.129994004849	0.035173272245
 249	0.094963319159	0.129994144804	0.035030825645
 251	0.095105957772	0.129994294584	0.034888336813
 253	0.095248623042	0.129994454884	0.034745831843
 255	0.095391293785	0.129994624827	0.034603331042
 257	0.095533970047	0.129994799003	0.034460828956
 259	0.095675714490	0.129995204261	0.034319489770
 261	0.095816941829	0.129995537364	0.034178595535
 263	0.095958150563	0.129995776074	0.034037625510
 265	0.096099404445	0.129995967521	0.033896563076
 267	0.096240709318	0.129996127858	0.033755418540
 269	0.096382041804	0.129996262086	0.033614220282
 271	0.096523357773	0.129996371074	0.033473013302
 273	0.096664590051	0.129996453268	0.033331863217
 275	0.096804730868	0.129996734583	0.033192003715
 277	0.096943305889	0.129996998602	0.033053692713
 279	0.097081158986	0.129997114616	0.032915955630
 281	0.097218185352	0.129997145263	0.032778959912
 283	0.097354107366	0.129997097052	0.032642989686
 285	0.097488457849	0.129996951157	0.032508493309
 287	0.097620558626	0.129996680032	0.032376121405
 289	0.097749829326	0.129996298306	0.032246468980
 291	0.097876354414	0.129995906977	0.032119552563
 293	0.097999365218	0.129995315943	0.031995950725
 295	0.098121188808	0.129994923916	0.031873735108
 297	0.098241787478	0.129994604872	0.031752817393
 299	0.098361097225	0.129994315213	0.031633217989
 301	0.098479057585	0.129994039133	0.031514981549
 303	0.098595607659	0.129993770595	0.031398162936
 305	0.098710684867	0.129993507278	0.031282822410
 307	0.098824225063	0.129993248393	0.031169023330
 309	0.098936163005	0.129992993832	0.031056830827
 311	0.099046433734	0.129992743815	0.030946310081
 313	0.099154968439	0.129992498589	0.030837530150
 315	0.099261706447	0.129992258522	0.030730552075
 317	0.099366577389	0.129992023256	0.030625445867
 319	0.099467280879	0.129991623086	0.030524342207
 321	0.099564553223	0.129991244906	0.030426691683
 323	0.099659692958	0.129990940340	0.030331247382
 325	0.099752669034	0.129990674532	0.030238005498
 327	0.099843437415	0.129990437091	0.030146999676
 329	0.099931954640	0.129990225322	0.030058270682
 331	0.100018178229	0.129990038882	0.029971860653
 333	0.100102071822	0.129989877987	0.029887806165
 335	0.100183611162	0.129989742594	0.029806131432
 337	0.100262791598	0.129989631944	0.029726840345
 339	0.100339634883	0.129989544235	0.029649909352
 341	0.100414195944	0.129989476734	0.029575280791
 343	0.100486559907	0.129989425724	0.029502865817
 345	0.100556838617	0.129989387193	0.029432548576
 347	0.100625157544	0.129989357281	0.029364199737
 349	0.100691646040	0.129989333064	0.029297687023
 351	0.100756424351	0.129989312529	0.029232888178
 353	0.100819597595	0.129989294598	0.029169697003
 355	0.100881256139	0.129989279132	0.029108022994
 357	0.100941473359	0.129989266214	0.029047792855
 359	0.101000311577	0.129989256212	0.028988944635
 361	0.101057825130	0.129989249445	0.028931424315
 363	0.101114063983	0.129989245992	0.028875182009
 365	0.101169076656	0.129989245541	0.028820168885
 367	0.101222912204	0.129989247268	0.028766335064
 369	0.101275621145	0.129989249810	0.028713628665
 371	0.101327255080	0.129989251307	0.028661996227
 373	0.101377864775	0.129989249322	0.028611384547
 375	0.101427258328	0.129989319149	0.028562060822
 377	0.101475395047	0.129989428923	0.028514033876
 379	0.101522632455	0.129989507331	0.028466874875
 381	0.101569047540	0.129989566361	0.028420518821
 383	0.101614696660	0.129989612365	0.028374915705
 385	0.101659625989	0.129989649240	0.028330023251
 387	0.101703875915	0.129989679653	0.028285803738
 389	0.101747482677	0.129989705577	0.028242222900
 391	0.101790479695	0.129989728513	0.028199248818
 393	0.101832897954	0.129989749609	0.028156851655
 395	0.101874766283	0.129989769769	0.028115003486
 397	0.101916111274	0.129989789715	0.028073678441
 399	0.101956958998	0.129989810032	0.028032851034
 401	0.101997332358	0.129989831201	0.027992498844
 403	0.102037253154	0.129989853685	0.027952600532
 405	0.102076741398	0.129989877936	0.027913136537
 407	0.102115815132	0.129989904436	0.027874089304
 409	0.102154490222	0.129989933753	0.027835443530
 411	0.102192779867	0.129989966613	0.027797186745
 413	0.102230693842	0.129990004034	0.027759310192
 415	0.102268237106	0.129990047566	0.027721810460
 417	0.102305407064	0.129990099858	0.027684692794
 419	0.102342187249	0.129990166163	0.027647978913
 421	0.102378528643	0.129990260287	0.027611731644
 423	0.102412600969	0.129990161046	0.027577560078
 425	0.102443690342	0.129989891337	0.027546200995
 427	0.102474399111	0.129989761702	0.027515362591
 429	0.102504815982	0.129989693376	0.027484877394
 431	0.102534974825	0.129989654696	0.027454679871
 433	0.102564900764	0.129989632188	0.027424731424
 435	0.102594615038	0.129989619424	0.027395004386
 437	0.102624136166	0.129989612969	0.027365476803
 439	0.102653480627	0.129989610800	0.027336130172
 441	0.102682663384	0.129989611632	0.027306948248
 443	0.102711698216	0.129989614602	0.027277916386
 445	0.102740597982	0.129989619108	0.027249021126
 447	0.102769374773	0.129989624714	0.027220249940
 449	0.102798040018	0.129989631098	0.027191591080
 451	0.102826604579	0.129989638018	0.027163033440
 453	0.102855078802	0.129989645288	0.027134566486
 455	0.102883472621	0.129989652762	0.027106180141
 457	0.102911795517	0.129989660327	0.027077864810
 459	0.102940056629	0.129989667891	0.027049611262
 461	0.102968264730	0.129989675382	0.027021410651
 463	0.102996428238	0.129989682738	0.026993254500
 465	0.103024555343	0.129989689915	0.026965134572
 467	0.103052653914	0.129989696872	0.026937042958
 469	0.103080731539	0.129989703578	0.026908972039
 471	0.103108795596	0.129989710008	0.026880914413
 473	0.103136853235	0.129989716144	0.026852862908
 475	0.103164911378	0.129989721968	0.026824810590
 477	0.103192976728	0.129989727470	0.026796750742
 479	0.103221055787	0.129989732641	0.026768676854
 481	0.103249154956	0.129989737478	0.026740582522
 483	0.103277280351	0.129989741976	0.026712461626
 485	0.103305438061	0.129989746137	0.026684308076
 487	0.103333633947	0.129989749961	0.026656116015
 489	0.103361873698	0.129989753452	0.026627879754
 491	0.103390163300	0.129989756617	0.026599593318
 493	0.103418507528	0.129989759455	0.026571251927
 495	0.103446912066	0.129989761978	0.026542849912
 497	0.103475382160	0.129989764194	0.026514382034
 499	0.103503922961	0.129989766112	0.026485843151
 501	0.103532539512	0.129989767741	0.026457228229
 503	0.103561236778	0.129989769090	0.026428532312
 505	0.103590019642	0.129989770170	0.026399750528
 507	0.103618892902	0.129989770991	0.026370878089
 509	0.103647861297	0.129989771563	0.026341910266
 511	0.103676929496	0.129989771896	0.026312842400
 513	0.103706102126	0.129989772002	0.026283669876
 515	0.103735383745	0.129989771889	0.026254388144
 517	0.103764778889	0.129989771569	0.026224992680
 519	0.103794292029	0.129989771052	0.026195479023
 521	0.103823927632	0.129989770346	0.026165842713
 523	0.103853690128	0.129989769460	0.026136079332
 525	0.103883583930	0.129989768404	0.026106184474
 527	0.103913613432	0.129989767186	0.026076153754
 529	0.103943783037	0.129989765813	0.026045982776
 531	0.103974097185	0.129989764285	0.026015667101
 533	0.104004560177	0.129989762622	0.025985202445
 535	0.104035176478	0.129989760828	0.025954584350
 537	0.104065950516	0.129989758908	0.025923808392
 539	0.104096886754	0.129989756866	0.025892870112
 541	0.104127989671	0.129989754707	0.025861765036
 543	0.104159263794	0.129989752436	0.025830488642
 545	0.104190713700	0.129989750056	0.025799036356
 547	0.104222343999	0.129989747570	0.025767403571
 549	0.104254159378	0.129989744983	0.025735585605
 551	0.104286164572	0.129989742300	0.025703577729
 553	0.104318364335	0.129989739513	0.025671375178
 555	0.104350762960	0.129989736616	0.025638973657
 557	0.104383367491	0.129989733669	0.025606366177
 559	0.104416180845	0.129989730604	0.025573549760
 561	0.104449208872	0.129989727443	0.025540518571
 563	0.104482456836	0.129989724189	0.025507267352
 565	0.104515929388	0.129989720786	0.025473791399
 567	0.104549634149	0.129989717373	0.025440083224
 569	0.104583574476	0.129989713850	0.025406139373
 571	0.104617756804	0.129989710217	0.025371953413
 573	0.104652186950	0.129989706479	0.025337519529
 575	0.104686870861	0.129989702625	0.025302831764
 577	0.104721814598	0.129989698641	0.025267884042
 579	0.104757024356	0.129989694561	0.025232670205
 581	0.104792506773	0.129989690496	0.025197183723
 583	0.104828267813	0.129989686273	0.025161418460
 585	0.104864315928	0.129989690967	0.025125375039
 587	0.104900648015	0.129989691140	0.025089043126
 589	0.104937276009	0.129989688187	0.025052412178
 591	0.104974209868	0.129989684114	0.025015474247
 593	0.105011457975	0.129989679532	0.024978221557
 595	0.105049027650	0.129989674655	0.024940647005
 597	0.105086928270	0.129989669525	0.024902741256
 599	0.105125167625	0.129989664186	0.024864496561
 601	0.105163752085	0.129989658676	0.024825906591
 603	0.105202691987	0.129989652920	0.024786960933
 605	0.105241994003	0.129989646974	0.024747652971
 607	0.105281666985	0.129989640808	0.024707973822
 609	0.105321719355	0.129989634419	0.024667915064
 611	0.105362159612	0.129989627804	0.024627468192
 613	0.105402996348	0.129989620963	0.024586624615
 615	0.105444238173	0.129989613899	0.024545375726
 617	0.105485893521	0.129989606623	0.024503713102
 619	0.105527971871	0.129989599133	0.024461627263
 621	0.105570482035	0.129989591452	0.024419109416
 623	0.105613432190	0.129989583628	0.024376151438
 625	0.105656832198	0.129989575661	0.024332743464
 627	0.105700691203	0.129989567597	0.024288876395
 629	0.105745018042	0.129989559499	0.024244541457
 631	0.105789822831	0.129989551408	0.024199728577
 633	0.105835114274	0.129989543417	0.024154429143
 635	0.105880904016	0.129989535542	0.024108631526
 637	0.105927201603	0.129989527905	0.024062326302
 639	0.105974017501	0.129989520601	0.024015503100
 641	0.106021363321	0.129989513677	0.023968150356
 643	0.106069249127	0.129989507307	0.023920258180
 645	0.106117688110	0.129989501495	0.023871813384
 647	0.106166692136	0.129989496366	0.023822804231
 649	0.106216273957	0.129989492011	0.023773218054
 651	0.106266446641	0.129989488479	0.023723041838
 653	0.106317223851	0.129989485846	0.023672261996
 655	0.106368620382	0.129989484133	0.023620863752
 657	0.106420648726	0.129989483442	0.023568834716
 659	0.106473324265	0.129989483742	0.023516159476
 661	0.106526661815	0.129989485041	0.023462823226
 663	0.106580676408	0.129989487330	0.023408810922
 665	0.106635383252	0.129989490588	0.023354107336
 667	0.106690797722	0.129989494782	0.023298697060
 669	0.106746935312	0.129989499869	0.023242564557
 671	0.106803811355	0.129989505801	0.023185694446
 673	0.106861442000	0.129989512512	0.023128070512
 675	0.106919843143	0.129989519943	0.023069676800
 677	0.106979029870	0.129989528057	0.023010498187
 679	0.107039017937	0.129989536796	0.022950518859
 681	0.107099823896	0.129989546065	0.022889722170
 683	0.107161463187	0.129989555830	0.022828092643
 685	0.107223951542	0.129989566039	0.022765614496
 687	0.107287304625	0.129989576638	0.022702272014
 689	0.107351538365	0.129989587584	0.022638049220
 691	0.107416667434	0.129989598868	0.022572931434
 693	0.107482707109	0.129989610439	0.022506903330
 695	0.107549673269	0.129989622241	0.022439948972
 697	0.107617579762	0.129989634291	0.022372054529
 699	0.107686441210	0.129989646559	0.022303205349
 701	0.107756271765	0.129989659018	0.022233387253
 703	0.107827084943	0.129989671663	0.022162586720
 705	0.107898894000	0.129989684485	0.022090790485
 707	0.107971711357	0.129989697475	0.022017986118
 709	0.108045549159	0.129989710623	0.021944161465
 711	0.108120418203	0.129989723918	0.021869305714
 713	0.108196330633	0.129989737348	0.021793406715
 715	0.108273295576	0.129989750912	0.021716455336
 717	0.108351322477	0.129989764592	0.021638442115
 719	0.108430055453	0.129989683971	0.021559628518
 721	0.108509704045	0.129989620004	0.021479915959
 723	0.108590416694	0.129989586564	0.021399169870
 725	0.108672215626	0.129989570138	0.021317354512
 727	0.108755110303	0.129989563357	0.021234453054
 729	0.108839105815	0.129989562209	0.021150456394
 731	0.108924205202	0.129989564430	0.021065359229
 733	0.109010410140	0.129989568690	0.020979158550
 735	0.109097721155	0.129989574171	0.020891853016
 737	0.109186137699	0.129989580352	0.020803442652
 739	0.109275658185	0.129989586884	0.020713928700
 741	0.109366280019	0.129989593527	0.020623313509
 743	0.109457999634	0.129989600106	0.020531600473
 745	0.109550812525	0.129989606491	0.020438793966
 747	0.109644713298	0.129989612583	0.020344899284
 749	0.109739695717	0.129989618301	0.020249922584
 751	0.109835752267	0.129989623586	0.020153871319
 753	0.109932876143	0.129989628394	0.020056752251
 755	0.110031058339	0.129989632686	0.019958574347
 757	0.110130289676	0.129989636440	0.019859346763
 759	0.110230560381	0.129989639647	0.019759079265
 761	0.110331860073	0.129989642308	0.019657782236
 763	0.110434177838	0.129989644439	0.019555466601
 765	0.110537502231	0.129989646062	0.019452143832
 767	0.110641821313	0.129989647218	0.019347825905
 769	0.110747122482	0.129989647956	0.019242525475
 771	0.110853393288	0.129989648343	0.019136255055
 773	0.110960619927	0.129989648448	0.019029028521
 775	0.111068788861	0.129989648360	0.018920859499
 777	0.111177886029	0.129989648179	0.018811762150
 779	0.111287897056	0.129989648012	0.018701750956
 781	0.111398807283	0.129989647978	0.018590840695
 783	0.111510602032	0.129989648196	0.018479046163
 785	0.111623266520	0.129989648795	0.018366382275
 787	0.111736786114	0.129989649905	0.018252863791
 789	0.111851146009	0.129989651718	0.018138505709
 791	0.111965976623	0.129989698485	0.018023721862
 793	0.112081469889	0.129989743799	0.017908273911
 795	0.112197690988	0.129989784278	0.017792093290
 797	0.112314656590	0.129989820346	0.017675163756
 799	0.112432369688	0.129989853209	0.017557483521
 801	0.112550828781	0.129989884148	0.017439055367
 803	0.112670030872	0.129989914286	0.017319883415
 805	0.112789973263	0.129989944550	0.017199971287
 807	0.112910653914	0.129989975680	0.017079321766
 809	0.113032071958	0.129990008274	0.016957936316
 811	0.113154227285	0.129990042814	0.016835815529
 813	0.113277120703	0.129990079697	0.016712958994
 815	0.113400753142	0.129990119260	0.016589366118
 817	0.113525125492	0.129990161789	0.016465036296
 819	0.113650237879	0.129990207532	0.016339969654
 821	0.113776089032	0.129990256707	0.016214167675
 823	0.113902675578	0.129990309498	0.016087633920
 825	0.114029991310	0.129990366057	0.015960374747
 827	0.114158026477	0.129990426497	0.015832400020
 829	0.114286767100	0.129990490885	0.015703723785
 831	0.114416194356	0.129990559229	0.015574364872
 833	0.114546284072	0.129990631465	0.015444347393
 835	0.114677006297	0.129990707443	0.015313701147
 837	0.114808325036	0.129990786915	0.015182461878
 839	0.114940198082	0.129990869515	0.015050671434
 841	0.115072577035	0.129990954761	0.014918377726
 843	0.115205407492	0.129991042044	0.014785634552
 845	0.115338629453	0.129991130638	0.014652501184
 847	0.115472177976	0.129991219716	0.014519041740
 849	0.115605983478	0.129991308386	0.014385324908
 851	0.115739976417	0.129991395694	0.014251419277
 853	0.115874083436	0.129991480701	0.014117397265
 855	0.116008233363	0.129991562483	0.013983329121
 857	0.116142357710	0.129991640127	0.013849282416
 859	0.116276390666	0.129991712628	0.013715321962
 861	0.116410266722	0.129991778622	0.013581511901
 863	0.116543911189	0.129991835753	0.013447924565
 865	0.116677221528	0.129991878655	0.013314657127
 867	0.116809371216	0.129991826474	0.013182455257
 869	0.116933917082	0.129991348894	0.013057431812
 871	0.117056716696	0.129991153486	0.012934436790
 873	0.117178719335	0.129991120604	0.012812401270
 875	0.117300262458	0.129991169448	0.012690906990
 877	0.117421488492	0.129991257959	0.012569769467
 879	0.117542451992	0.129991365060	0.012448913068
 881	0.117663157552	0.129991480133	0.012328322581
 883	0.117783580662	0.129991597581	0.012208016919
 885	0.117903668429	0.129991714286	0.012088045857
 887	0.118023371061	0.129991828464	0.011968457403
 889	0.118138758223	0.129991685831	0.011852927608
 891	0.118251949068	0.129991573343	0.011739624275
 893	0.118364741969	0.129991520082	0.011626778112
 895	0.118477498846	0.129991499120	0.011514000274
 897	0.118590379526	0.129991495156	0.011401115630
 899	0.118703477503	0.129991499664	0.011288022161
 901	0.118816855305	0.129991507968	0.011174652663
 903	0.118930557972	0.129991517552	0.011060959580
 905	0.119044620347	0.129991527099	0.010946906753
 907	0.119159067394	0.129991535952	0.010832468558
 909	0.119273921083	0.129991543812	0.010717622729
 911	0.119389198573	0.129991550569	0.010602351996
 913	0.119504912606	0.129991556216	0.010486643611
 915	0.119621077101	0.129991560788	0.010370483687
 917	0.119737699927	0.129991564344	0.010253864417
 919	0.119854788322	0.129991566950	0.010136778629
 921	0.119972347797	0.129991568673	0.010019220877
 923	0.120090382323	0.129991569575	0.009901187253
 925	0.120208895171	0.129991569713	0.009782674542
 927	0.120327886421	0.129991569143	0.009663682722
 929	0.120447356991	0.129991567914	0.009544210923
 931	0.120567306010	0.129991566072	0.009424260062
 933	0.120687731600	0.129991563661	0.009303832061
 935	0.120808630929	0.129991560725	0.009182929795
 937	0.120930000286	0.129991557302	0.009061557016
 939	0.121051835117	0.129991553432	0.008939718316
 941	0.121174130066	0.129991549156	0.008817419090
 943	0.121296879030	0.129991544511	0.008694665480
 945	0.121420075179	0.129991539536	0.008571464356
 947	0.121543710989	0.129991534269	0.008447823281
 949	0.121667778255	0.129991528752	0.008323750497
 951	0.121792268128	0.129991523023	0.008199254894
 953	0.121917171117	0.129991517122	0.008074346005
 955	0.122042477098	0.129991511092	0.007949033994
 957	0.122168175323	0.129991504975	0.007823329652
 959	0.122294254415	0.129991498813	0.007697244398
 961	0.122420702374	0.129991492652	0.007570790278
 963	0.122547506553	0.129991486536	0.007443979983
 965	0.122674653656	0.129991480512	0.007316826856
 967	0.122802129715	0.129991474628	0.007189344913
 969	0.122929920067	0.129991468931	0.007061548864
 971	0.123058009325	0.129991463471	0.006933454146
 973	0.123186380117	0.129991458300	0.006805078183
 975	0.123315018108	0.129991453467	0.006676435359
 977	0.123443904033	0.129991449028	0.006547544994
 979	0.123573019381	0.129991445035	0.006418425653
 981	0.123702344655	0.129991441543	0.006289096887
 983	0.123831859121	0.129991438607	0.006159579486
 985	0.123961541270	0.129991436284	0.006029895014
 987	0.124091368344	0.129991434631	0.005900066287
 989	0.124221316416	0.129991433704	0.005770117288
 991	0.124351360272	0.129991433560	0.005640073288
 993	0.124481474703	0.129991434259	0.005509959556
 995	0.124611629173	0.129991435856	0.005379806683
 997	0.124741794705	0.129991438408	0.005249643704
 999	0.124871941317	0.129991441971	0.005119500654
1001	0.125002035341	0.129991446601	0.004989411260
1003	0.125132041877	0.129991452353	0.004859410476
1005	0.125261924014	0.129991459279	0.004729535265
1007	0.125391642636	0.129991467431	0.004599824795
1009	0.125521156315	0.129991476859	0.004470320544
1011	0.125650421303	0.129991487610	0.004341066307
1013	0.125779391260	0.129991499728	0.004212108469
1015	0.125908017021	0.129991513257	0.004083496237
1017	0.126036246676	0.129991528235	0.003955281559
1019	0.126164025213	0.129991544700	0.003827519487
1021	0.126291294417	0.129991562684	0.003700268267
1023	0.126417992986	0.129991582217	0.003573589231
1025	0.126544056112	0.129991603326	0.003447547214
1027	0.126669415401	0.129991626035	0.003322210634
1029	0.126793998989	0.129991650363	0.003197651374
1031	0.126917731411	0.129991676327	0.003073944917
1033	0.127040533438	0.129991703941	0.002951170503
1035	0.127162322301	0.129991733215	0.002829410914
1037	0.127283011491	0.129991764157	0.002708752666
1039	0.127402511057	0.129991796771	0.002589285715
1041	0.127520727600	0.129991831060	0.002471103460
1043	0.127637564527	0.129991867023	0.002354302496
1045	0.127752922244	0.129991904655	0.002238982411
1047	0.127866698424	0.129991943949	0.002125245525
1049	0.127978788452	0.129991984895	0.002013196443
1051	0.128089085670	0.129992027474	0.001902941804
1053	0.128197482162	0.129992071665	0.001794589503
1055	0.128303868244	0.129992117435	0.001688249191
1057	0.128408134529	0.129992164740	0.001584030211
1059	0.128510171462	0.129992213523	0.001482042061
1061	0.128609870197	0.129992263710	0.001382393513
1063	0.128707123227	0.129992315203	0.001285191976
1065	0.128801825036	0.129992367880	0.001190542844
1067	0.128893872699	0.129992421588	0.001098548889
1069	0.128983166615	0.129992476139	0.001009309524
1071	0.129069611060	0.129992531309	0.000922920250
1073	0.129153114804	0.129992586839	0.000839472034
1075	0.129233591751	0.129992642435	0.000759050684
1077	0.129310961561	0.129992697783	0.000681736222
1079	0.129385150408	0.129992752564	0.000607602156
1081	0.129456090903	0.129992806491	0.000536715588
1083	0.129523727333	0.129992859317	0.000469131983
1085	0.129588011363	0.129992910909	0.000404899546
1087	0.129648907917	0.129992961296	0.000344053378
1089	0.129706399713	0.129993010659	0.000286610946
1091	0.129760489704	0.129993059367	0.000232569663
1093	0.129811209405	0.129993107865	0.000181898460
1095	0.129858622379	0.129993156636	0.000134534257
1097	0.129902830439	0.129993206029	0.000090375590
1099	0.129943975310	0.129993256246	0.000049280936
1101	0.129982235449	0.129993307593	0.000011072144
1103	0.130017812416	0.129993361416	-0.000024450999
1105	0.130050920528	0.129993420994	-0.000057499535
1107	0.130081770436	0.129993492398	-0.000088278038
1109	0.130110564241	0.129993582899	-0.000116981342
1111	0.130137526614	0.129993693905	-0.000143832709
1113	0.130162892592	0.129993817957	-0.000169074635
1115	0.130186854222	0.129993944428	-0.000192909794
1117	0.130209548889	0.129994065244	-0.000215483645
1119	0.130231080577	0.129994175845	-0.000236904732
1121	0.130251531744	0.129994274538	-0.000257257206
1123	0.130270971096	0.129994361189	-0.000276609907
1125	0.130289456420	0.129994436648	-0.000295019772
1127	0.130307039295	0.129994501840	-0.000312537455
1129	0.130323762704	0.129994558424	-0.000329204281
1131	0.130339666756	0.129994607544	-0.000345059212
1133	0.130354786987	0.129994650623	-0.000360136364
1135	0.130369157144	0.129994688180	-0.000374468963
1137	0.130382806686	0.129994721933	-0.000388084753
1139	0.130395765066	0.129994751891	-0.000401013175
1141	0.130408058067	0.129994779687	-0.000413278380
1143	0.130419712588	0.129994805897	-0.000424906691
1145	0.130430753427	0.129994831151	-0.000435922276
1147	0.130441205358	0.129994856335	-0.000446349022
1149	0.130451091867	0.129994882795	-0.000456209072
1151	0.130460436655	0.129994909697	-0.000465526958
1153	0.130469260146	0.129994936973	-0.000474323173
1155	0.130477585354	0.129994963867	-0.000482621486
1157	0.130485432547	0.129994990506	-0.000490442042
1159	0.130492823027	0.129995016691	-0.000497806336
1161	0.130499777061	0.129995042536	-0.000504734525
1163	0.130506315634	0.129995067632	-0.000511248002
1165	0.130512457570	0.129995091909	-0.000517365661
1167	0.130518222055	0.129995115169	-0.000523106885
1169	0.130523629540	0.129995137652	-0.000528491888
1171	0.130528696459	0.129995159554	-0.000533536905
1173	0.130533441319	0.129995180798	-0.000538260521
1175	0.130537895094	0.129995220827	-0.000542674267
1177	0.130542052487	0.129995265132	-0.000546787355
1179	0.130545923223	0.129995310158	-0.000550613066
1181	0.130549515860	0.129995357567	-0.000554158293
1183	0.130552836901	0.129995408122	-0.000557428779
1185	0.130555891324	0.129995462099	-0.000560429224
1187	0.130558683910	0.129995519360	-0.000563164550
1189	0.130561220845	0.129995579316	-0.000565641529
1191	0.130563511200	0.129995640890	-0.000567870310
1193	0.130565568011	0.129995702590	-0.000569865421
1195	0.130567408042	0.129995762696	-0.000571645345
1197	0.130569051981	0.129995819435	-0.000573232546
1199	0.130570520877	0.129995871303	-0.000574649574
1201	0.130571837396	0.129995917308	-0.000575920087
1203	0.130573021803	0.129995956920	-0.000577064884
1205	0.130574093190	0.129995990149	-0.000578103042
1207	0.130575065268	0.129996017064	-0.000579048204
1209	0.130575952161	0.129996038369	-0.000579913792
1211	0.130576762368	0.129996054276	-0.000580708091
1213	0.130577511449	0.129996066906	-0.000581444543
1215	0.130578200361	0.129996075375	-0.000582124986
1217	0.130578837761	0.129996080892	-0.000582756869
1219	0.130579428577	0.129996083983	-0.000583344593
1221	0.130579977011	0.129996084962	-0.000583892048
1223	0.130580487907	0.129996084516	-0.000584403391
1225	0.130580963720	0.129996082644	-0.000584881077
1227	0.130581408986	0.129996080134	-0.000585328852
1229	0.130581824810	0.129996076677	-0.000585748133
1231	0.130582215248	0.129996073132	-0.000586142116
1233	0.130582580218	0.129996068720	-0.000586511498
1235	0.130582922665	0.129996064010	-0.000586858655
1237	0.130583242892	0.129996058434	-0.000587184458
1239	0.130583546713	0.129996054057	-0.000587492655
1241	0.130583831231	0.129996048938	-0.000587782293
1243	0.130584099348	0.129996043842	-0.000588055506
1245	0.130584352132	0.129996038942	-0.000588313189
1247	0.130584590738	0.129996034043	-0.000588556695
1249	0.130584815973	0.129996029206	-0.000588786767
1251	0.130585028660	0.129996024420	-0.000589004241
1253	0.130585230157	0.129996019966	-0.000589210192
1255	0.130585420690	0.129996015543	-0.000589405147
1257	0.130585601347	0.129996011385	-0.000589589962
1259	0.130585772546	0.129996007357	-0.000589765189
1261	0.130585934824	0.129996003423	-0.000589931401
1263	0.130586089068	0.129995999783	-0.000590089286
1265	0.130586235482	0.129995996255	-0.000590239228
1267	0.130586374540	0.129995992834	-0.000590381706
1269	0.130586507216	0.129995989758	-0.000590517458
1271	0.130586633086	0.129995986679	-0.000590646408
1273	0.130586752778	0.129995983723	-0.000590769055
1275	0.130586867171	0.129995981053	-0.000590886118
1277	0.130586975967	0.129995978416	-0.000590997551
1279	0.130587079920	0.129995976004	-0.000591103916
1281	0.130587178982	0.129995973657	-0.000591205325
1283	0.130587273767	0.129995971498	-0.000591302269
1285	0.130587364026	0.129995969391	-0.000591394635
1287	0.130587450349	0.129995967401	-0.000591482947
1289	0.130587532770	0.129995965472	-0.000591567297
1291	0.130587611766	0.129995963700	-0.000591648067
1293	0.130587687591	0.129995962134	-0.000591725456
1295	0.130587759780	0.129995960489	-0.000591799291
1297	0.130587829102	0.129995958997	-0.000591870105
1299	0.130587895400	0.129995957539	-0.000591937861
1301	0.130587959205	0.129995956326	-0.000592002878
1303	0.130588020111	0.129995954928	-0.000592065182
1305	0.130588078385	0.129995953584	-0.000592124801
1307	0.130588134049	0.129995951909	-0.000592182140
1309	0.130588186823	0.129995950242	-0.000592236581
1311	0.130588238626	0.129995949274	-0.000592289352
1313	0.130588288017	0.129995948108	-0.000592339909
1315	0.130588336440	0.129995947287	-0.000592389153
1317	0.130588382241	0.129995946358	-0.000592435883
1319	0.130588426287	0.129995945465	-0.000592480822
1321	0.130588468305	0.129995944467	-0.000592523838
1323	0.130588508966	0.129995943573	-0.000592565393
1325	0.130588547616	0.129995942250	-0.000592605366
1327	0.130588585574	0.129995941643	-0.000592643931
1329	0.130588621947	0.129995940909	-0.000592681037
1331	0.130588656850	0.129995940196	-0.000592716654
1333	0.130588690470	0.129995939473	-0.000592750996
1335	0.130588722869	0.129995938718	-0.000592784151
1337	0.130588753439	0.129995937995	-0.000592815444
1339	0.130588783473	0.129995937237	-0.000592846236
1341	0.130588812485	0.129995936562	-0.000592875923
1343	0.130588840549	0.129995935930	-0.000592904619
1345	0.130588867723	0.129995935411	-0.000592932312
1347	0.130588894126	0.129995934840	-0.000592959285
1349	0.130588919323	0.129995934335	-0.000592984988
1351	0.130588943613	0.129995933801	-0.000593009813
1353	0.130588967088	0.129995933312	-0.000593033776
1355	0.130588989681	0.129995932854	-0.000593056827
1357	0.130589011577	0.129995932435	-0.000593079142
1359	0.130589032814	0.129995931904	-0.000593100910
1361	0.130589053231	0.129995931553	-0.000593121678
1363	0.130589073048	0.129995931042	-0.000593142006
1365	0.130589092177	0.129995930700	-0.000593161477
1367	0.130589110686	0.129995930331	-0.000593180355
1369	0.130589128590	0.129995929940	-0.000593198650
1371	0.130589145899	0.129995929566	-0.000593216333
1373	0.130589162657	0.129995929170	-0.000593233487
1375	0.130589178866	0.129995928812	-0.000593250054
1377	0.130589194593	0.129995928557	-0.000593266036
1379	0.130589209804	0.129995928252	-0.000593281552
1381	0.130589224506	0.129995927893	-0.000593296614
1383	0.130589237953	0.129995927648	-0.000593310305
1385	0.130589252588	0.129995927310	-0.000593325279
1387	0.130589265971	0.129995927046	-0.000593338925
1389	0.130589278949	0.129995926749	-0.000593352200
1391	0.130589291544	0.129995926510	-0.000593365034
1393	0.130589303758	0.129995926291	-0.000593377467
1395	0.130589315602	0.129995926086	-0.000593389516
1397	0.130589327042	0.129995925795	-0.000593401247
1399	0.130589337443	0.129995925702	-0.000593411741
1401	0.130589348213	0.129995925451	-0.000593422762
1403	0.130589358923	0.129995925179	-0.000593433744
1405	0.130589368863	0.129995925039	-0.000593443823
1407	0.130589378831	0.129995924798	-0.000593454033
1409	0.130589388354	0.129995924644	-0.000593463710
1411	0.130589397629	0.129995924439	-0.000593473191
1413	0.130589407246	0.129995924164	-0.000593483083
1415	0.130589415506	0.129995924071	-0.000593491436
1417	0.130589423985	0.129995923966	-0.000593500019
1419	0.130589432416	0.129995923668	-0.000593508748
1421	0.130589440396	0.129995923561	-0.000593516835
1423	0.130589448106	0.129995923432	-0.000593524674
1425	0.130589455757	0.129995923264	-0.000593532493
1427	0.130589463095	0.129995923167	-0.000593539928
1429	0.130589470279	0.129995923010	-0.000593547269
1431	0.130589477193	0.129995922916	-0.000593554277
1433	0.130589483985	0.129995922721	-0.000593561264
1435	0.130589490519	0.129995922664	-0.000593567856
1437	0.130589496812	0.129995922580	-0.000593574232
1439	0.130589503316	0.129995922196	-0.000593581120
1441	0.130589509136	0.129995922232	-0.000593586904
1443	0.130589515032	0.129995922139	-0.000593592893
1445	0.130589520768	0.129995922157	-0.000593598610
1447	0.130589526270	0.129995922042	-0.000593604228
1449	0.130589531636	0.129995921906	-0.000593609730
1451	0.130589536890	0.129995921747	-0.000593615143
1453	0.130589541994	0.129995921727	-0.000593620266
1455	0.130589546931	0.129995921608	-0.000593625324
1457	0.130589551777	0.129995921528	-0.000593630249
1459	0.130589556458	0.129995921450	-0.000593635008
1461	0.130589561008	0.129995921431	-0.000593639577
1463	0.130589565438	0.129995921250	-0.000593644188
1465	0.130589569802	0.129995921290	-0.000593648512
1467	0.130589574006	0.129995921201	-0.000593652805
1469	0.130589578079	0.129995921080	-0.000593656999
1471	0.130589582076	0.129995921042	-0.000593661033
1473	0.130589585945	0.129995920958	-0.000593664987
1475	0.130589589715	0.129995920875	-0.000593668840
1477	0.130589593356	0.129995920761	-0.000593672595
1479	0.130589596992	0.129995920781	-0.000593676211
1481	0.130589600399	0.129995920627	-0.000593679772
1483	0.130589603859	0.129995920655	-0.000593683205
1485	0.130589607212	0.129995920735	-0.000593686476
1487	0.130589610368	0.129995920574	-0.000593689794
1489	0.130589613495	0.129995920507	-0.000593692987
1491	0.130589616510	0.129995920411	-0.000593696099
1493	0.130589619437	0.129995920322	-0.000593699115
1495	0.130589622404	0.129995920386	-0.000593702018
1497	0.130589625190	0.129995920285	-0.000593704905
1499	0.130589627863	0.129995920190	-0.000593707673
1501	0.130589630615	0.129995920221	-0.000593710395


==> 1155001913-cao_michael_xuan-202104-phd-Data_QBP.txt <==
error           freq_N1          freq_U01
0.0000  0.00000000000000  0.00000000000000
0.0100  0.00000000000000  0.00000000000000
0.0200  0.00400000000000  0.07400000000000
0.0300  0.00400000000000  0.25200000000000
0.0400  0.02000000000000  0.67200000000000
0.0500  0.05800000000000  1.37600000000000
0.0600  0.15200000000000  2.44000000000000
0.0700  0.32600000000000  3.64200000000000
0.0800  0.63400000000000  5.06400000000000
0.0900  1.11000000000000  6.45200000000000
0.1000  1.66800000000000  7.57400000000000
0.1100  2.46000000000000  8.23600000000000
0.1200  3.27400000000000  8.60800000000000
0.1300  4.10000000000000  8.48400000000000
0.1400  4.83600000000000  7.89800000000000
0.1500  5.59000000000000  7.16200000000000
0.1600  5.98000000000000  6.29200000000000
0.1700  6.25600000000000  5.33000000000000
0.1800  6.36800000000000  4.38400000000000
0.1900  6.37400000000000  3.62400000000000
0.2000  6.21600000000000  2.86600000000000
0.2100  5.98000000000000  2.25800000000000
0.2200  5.55200000000000  1.77800000000000
0.2300  5.02400000000000  1.43000000000000
0.2400  4.45800000000000  1.06600000000000
0.2500  3.81200000000000  0.81800000000000
0.2600  3.22600000000000  0.61400000000000
0.2700  2.80600000000000  0.44400000000000
0.2800  2.45400000000000  0.29800000000000
0.2900  2.08800000000000  0.22400000000000
0.3000  1.77400000000000  0.15200000000000
0.3100  1.50200000000000  0.11800000000000
0.3200  1.19800000000000  0.09800000000000
0.3300  0.94000000000000  0.06800000000000
0.3400  0.72200000000000  0.04800000000000
0.3500  0.56800000000000  0.04000000000000
0.3600  0.45400000000000  0.02600000000000
0.3700  0.39800000000000  0.01800000000000
0.3800  0.32800000000000  0.01200000000000
0.3900  0.27000000000000  0.00800000000000
0.4000  0.21400000000000  0.00400000000000
0.4100  0.17000000000000  0.00600000000000
0.4200  0.12600000000000  0.00600000000000
0.4300  0.10000000000000  0.00600000000000
0.4400  0.08600000000000  0.00600000000000
0.4500  0.07200000000000  0.00800000000000
0.4600  0.05600000000000  0.00400000000000
0.4700  0.04400000000000  0.00200000000000
0.4800  0.03400000000000  0.00200000000000
0.4900  0.02800000000000  0.00200000000000
0.5000  0.02200000000000  0.00000000000000
0.5100  0.01600000000000  0.00000000000000
0.5200  0.01200000000000  0.00000000000000
0.5300  0.01000000000000  0.00000000000000
0.5400  0.00400000000000  0.00000000000000
0.5500  0.00400000000000  0.00000000000000
0.5600  0.00200000000000  0.00000000000000
0.5700  0.00200000000000  0.00000000000000
0.5800  0.00200000000000  0.00000000000000
0.5900  0.00200000000000  0.00000000000000
0.6000  0.00000000000000  0.00000000000000
0.6100  0.00200000000000  0.00000000000000
0.6200  0.00200000000000  0.00000000000000
0.6300  0.00200000000000  0.00000000000000
0.6400  0.00200000000000  0.00000000000000
0.6500  0.00200000000000  0.00000000000000
0.6600  0.00000000000000  0.00000000000000
0.6700  0.00000000000000  0.00000000000000
0.6800  0.00000000000000  0.00000000000000
0.6900  0.00000000000000  0.00000000000000
0.7000  0.00000000000000  0.00000000000000
0.7100  0.00000000000000  0.00000000000000
0.7200  0.00000000000000  0.00000000000000
0.7300  0.00000000000000  0.00000000000000
0.7400  0.00000000000000  0.00000000000000
0.7500  0.00000000000000  0.00000000000000
0.7600  0.00000000000000  0.00000000000000
0.7700  0.00000000000000  0.00000000000000
0.7800  0.00000000000000  0.00000000000000
0.7900  0.00000000000000  0.00000000000000
0.8000  0.00000000000000  0.00000000000000
0.8100  0.00000000000000  0.00000000000000
0.8200  0.00000000000000  0.00000000000000
0.8300  0.00000000000000  0.00000000000000
0.8400  0.00000000000000  0.00000000000000
0.8500  0.00000000000000  0.00000000000000
0.8600  0.00000000000000  0.00000000000000
0.8700  0.00000000000000  0.00000000000000
0.8800  0.00000000000000  0.00000000000000
0.8900  0.00000000000000  0.00000000000000
0.9000  0.00000000000000  0.00000000000000
0.9100  0.00000000000000  0.00000000000000
0.9200  0.00000000000000  0.00000000000000
0.9300  0.00000000000000  0.00000000000000
0.9400  0.00000000000000  0.00000000000000
0.9500  0.00000000000000  0.00000000000000
0.9600  0.00000000000000  0.00000000000000
0.9700  0.00000000000000  0.00000000000000
0.9800  0.00000000000000  0.00000000000000
0.9900  0.00000000000000  0.00000000000000


==> 1155001913-cao_michael_xuan-202104-phd-Data_Specht.txt <==
r S
1.000000 NaN 
1.100000 1.001136 
1.200000 1.004162 
1.300000 1.008633 
1.400000 1.014230 
1.500000 1.020715 
1.600000 1.027911 
1.700000 1.035681 
1.800000 1.043918 
1.900000 1.052539 
2.000000 1.061476 
2.100000 1.070675 
2.200000 1.080092 
2.300000 1.089691 
2.400000 1.099442 
2.500000 1.109320 
2.600000 1.119304 
2.700000 1.129376 
2.800000 1.139521 
2.900000 1.149727 
3.000000 1.159983 
3.100000 1.170279 
3.200000 1.180608 
3.300000 1.190962 
3.400000 1.201336 
3.500000 1.211724 
3.600000 1.222122 
3.700000 1.232526 
3.800000 1.242932 
3.900000 1.253338 
4.000000 1.263741 
4.100000 1.274138 
4.200000 1.284528 
4.300000 1.294908 
4.400000 1.305278 
4.500000 1.315635 
4.600000 1.325980 
4.700000 1.336310 
4.800000 1.346624 
4.900000 1.356923 
5.000000 1.367205 
5.100000 1.377470 
5.200000 1.387717 
5.300000 1.397946 
5.400000 1.408157 
5.500000 1.418348 
5.600000 1.428521 
5.700000 1.438673 
5.800000 1.448807 
5.900000 1.458921 
6.000000 1.469014 
6.100000 1.479088 
6.200000 1.489143 
6.300000 1.499177 
6.400000 1.509191 
6.500000 1.519185 
6.600000 1.529159 
6.700000 1.539114 
6.800000 1.549048 
6.900000 1.558963 
7.000000 1.568858 
7.100000 1.578734 
7.200000 1.588589 
7.300000 1.598426 
7.400000 1.608243 
7.500000 1.618041 
7.600000 1.627820 
7.700000 1.637580 
7.800000 1.647321 
7.900000 1.657043 
8.000000 1.666747 
8.100000 1.676432 
8.200000 1.686099 
8.300000 1.695748 
8.400000 1.705379 
8.500000 1.714992 
8.600000 1.724587 
8.700000 1.734165 
8.800000 1.743725 
8.900000 1.753268 
9.000000 1.762793 
9.100000 1.772302 
9.200000 1.781793 
9.300000 1.791268 
9.400000 1.800727 
9.500000 1.810168 
9.600000 1.819594 
9.700000 1.829003 
9.800000 1.838396 
9.900000 1.847773 
10.000000 1.857135 
10.100000 1.866481 
10.200000 1.875811 
10.300000 1.885126 
10.400000 1.894425 
10.500000 1.903710 
10.600000 1.912979 
10.700000 1.922234 
10.800000 1.931474 
10.900000 1.940699 
11.000000 1.949910 
11.100000 1.959106 
11.200000 1.968289 
11.300000 1.977457 
11.400000 1.986611 
11.500000 1.995751 
11.600000 2.004877 
11.700000 2.013990 
11.800000 2.023089 
11.900000 2.032174 
12.000000 2.041247 
12.100000 2.050306 
12.200000 2.059352 
12.300000 2.068385 
12.400000 2.077405 
12.500000 2.086412 
12.600000 2.095407 
12.700000 2.104389 
12.800000 2.113359 
12.900000 2.122316 
13.000000 2.131261 
13.100000 2.140193 
13.200000 2.149114 
13.300000 2.158023 
13.400000 2.166919 
13.500000 2.175804 
13.600000 2.184678 
13.700000 2.193539 
13.800000 2.202389 
13.900000 2.211228 
14.000000 2.220055 
14.100000 2.228871 
14.200000 2.237676 
14.300000 2.246469 
14.400000 2.255252 
14.500000 2.264024 
14.600000 2.272785 
14.700000 2.281535 
14.800000 2.290274 
14.900000 2.299003 
15.000000 2.307721 
15.100000 2.316429 
15.200000 2.325127 
15.300000 2.333814 
15.400000 2.342491 
15.500000 2.351157 
15.600000 2.359814 
15.700000 2.368460 
15.800000 2.377097 
15.900000 2.385724 
16.000000 2.394341 
16.100000 2.402948 
16.200000 2.411546 
16.300000 2.420134 
16.400000 2.428712 
16.500000 2.437281 
16.600000 2.445841 
16.700000 2.454391 
16.800000 2.462932 
16.900000 2.471464 
17.000000 2.479986 
17.100000 2.488500 
17.200000 2.497004 
17.300000 2.505500 
17.400000 2.513986 
17.500000 2.522464 
17.600000 2.530933 
17.700000 2.539393 
17.800000 2.547845 
17.900000 2.556288 
18.000000 2.564722 
18.100000 2.573148 
18.200000 2.581565 
18.300000 2.589974 
18.400000 2.598375 
18.500000 2.606767 
18.600000 2.615151 
18.700000 2.623527 
18.800000 2.631895 
18.900000 2.640254 
19.000000 2.648606 
19.100000 2.656949 
19.200000 2.665285 
19.300000 2.673613 
19.400000 2.681933 
19.500000 2.690245 
19.600000 2.698549 
19.700000 2.706846 
19.800000 2.715135 
19.900000 2.723416 
20.000000 2.731690 
20.100000 2.739956 
20.200000 2.748215 
20.300000 2.756466 
20.400000 2.764710 
20.500000 2.772947 
20.600000 2.781176 
20.700000 2.789398 
20.800000 2.797613 
20.900000 2.805820 
21.000000 2.814021 
21.100000 2.822214 
21.200000 2.830400 
21.300000 2.838580 
21.400000 2.846752 
21.500000 2.854917 
21.600000 2.863076 
21.700000 2.871227 
21.800000 2.879372 
21.900000 2.887510 
22.000000 2.895641 
22.100000 2.903766 
22.200000 2.911883 
22.300000 2.919994 
22.400000 2.928099 
22.500000 2.936197 
22.600000 2.944288 
22.700000 2.952373 
22.800000 2.960452 
22.900000 2.968524 
23.000000 2.976589 
23.100000 2.984649 
23.200000 2.992701 
23.300000 3.000748 
23.400000 3.008788 
23.500000 3.016822 
23.600000 3.024850 
23.700000 3.032872 
23.800000 3.040888 
23.900000 3.048897 
24.000000 3.056900 
24.100000 3.064898 
24.200000 3.072889 
24.300000 3.080874 
24.400000 3.088854 
24.500000 3.096827 
24.600000 3.104795 
24.700000 3.112756 
24.800000 3.120712 
24.900000 3.128662 
25.000000 3.136606 
25.100000 3.144545 
25.200000 3.152478 
25.300000 3.160405 
25.400000 3.168326 
25.500000 3.176242 
25.600000 3.184152 
25.700000 3.192057 
25.800000 3.199956 
25.900000 3.207849 
26.000000 3.215737 
26.100000 3.223619 
26.200000 3.231496 
26.300000 3.239368 
26.400000 3.247234 
26.500000 3.255095 
26.600000 3.262950 
26.700000 3.270800 
26.800000 3.278645 
26.900000 3.286484 
27.000000 3.294319 
27.100000 3.302148 
27.200000 3.309971 
27.300000 3.317790 
27.400000 3.325603 
27.500000 3.333412 
27.600000 3.341215 
27.700000 3.349013 
27.800000 3.356806 
27.900000 3.364594 
28.000000 3.372377 
28.100000 3.380155 
28.200000 3.387928 
28.300000 3.395695 
28.400000 3.403458 
28.500000 3.411217 
28.600000 3.418970 
28.700000 3.426718 
28.800000 3.434461 
28.900000 3.442200 
29.000000 3.449934 
29.100000 3.457663 
29.200000 3.465387 
29.300000 3.473107 
29.400000 3.480821 
29.500000 3.488531 
29.600000 3.496237 
29.700000 3.503937 
29.800000 3.511634 
29.900000 3.519325 
30.000000 3.527012 
30.100000 3.534694 
30.200000 3.542371 
30.300000 3.550044 
30.400000 3.557713 
30.500000 3.565377 
30.600000 3.573036 
30.700000 3.580691 
30.800000 3.588342 
30.900000 3.595988 
31.000000 3.603630 
31.100000 3.611267 
31.200000 3.618900 
31.300000 3.626528 
31.400000 3.634152 
31.500000 3.641772 
31.600000 3.649388 
31.700000 3.656999 
31.800000 3.664606 
31.900000 3.672208 
32.000000 3.679806 
32.100000 3.687400 
32.200000 3.694990 
32.300000 3.702576 
32.400000 3.710157 
32.500000 3.717735 
32.600000 3.725308 
32.700000 3.732877 
32.800000 3.740442 
32.900000 3.748002 
33.000000 3.755559 
33.100000 3.763112 
33.200000 3.770660 
33.300000 3.778204 
33.400000 3.785745 
33.500000 3.793281 
33.600000 3.800814 
33.700000 3.808342 
33.800000 3.815866 
33.900000 3.823387 
34.000000 3.830903 
34.100000 3.838416 
34.200000 3.845925 
34.300000 3.853429 
34.400000 3.860930 
34.500000 3.868427 
34.600000 3.875920 
34.700000 3.883410 
34.800000 3.890895 
34.900000 3.898377 
35.000000 3.905855 
35.100000 3.913329 
35.200000 3.920799 
35.300000 3.928265 
35.400000 3.935728 
35.500000 3.943187 
35.600000 3.950643 
35.700000 3.958094 
35.800000 3.965542 
35.900000 3.972986 
36.000000 3.980427 
36.100000 3.987864 
36.200000 3.995297 
36.300000 4.002727 
36.400000 4.010153 
36.500000 4.017575 
36.600000 4.024994 
36.700000 4.032409 
36.800000 4.039821 
36.900000 4.047229 
37.000000 4.054633 
37.100000 4.062034 
37.200000 4.069432 
37.300000 4.076826 
37.400000 4.084216 
37.500000 4.091603 
37.600000 4.098986 
37.700000 4.106366 
37.800000 4.113743 
37.900000 4.121116 
38.000000 4.128486 
38.100000 4.135852 
38.200000 4.143215 
38.300000 4.150575 
38.400000 4.157931 
38.500000 4.165283 
38.600000 4.172633 
38.700000 4.179979 
38.800000 4.187322 
38.900000 4.194661 
39.000000 4.201997 
39.100000 4.209330 
39.200000 4.216659 
39.300000 4.223985 
39.400000 4.231308 
39.500000 4.238628 
39.600000 4.245944 
39.700000 4.253257 
39.800000 4.260567 
39.900000 4.267874 
40.000000 4.275177 
40.100000 4.282477 
40.200000 4.289775 
40.300000 4.297068 
40.400000 4.304359 
40.500000 4.311647 
40.600000 4.318931 
40.700000 4.326212 
40.800000 4.333490 
40.900000 4.340765 
41.000000 4.348037 
41.100000 4.355306 
41.200000 4.362572 
41.300000 4.369834 
41.400000 4.377094 
41.500000 4.384350 
41.600000 4.391604 
41.700000 4.398854 
41.800000 4.406101 
41.900000 4.413345 
42.000000 4.420587 
42.100000 4.427825 
42.200000 4.435060 
42.300000 4.442292 
42.400000 4.449522 
42.500000 4.456748 
42.600000 4.463971 
42.700000 4.471192 
42.800000 4.478409 
42.900000 4.485624 
43.000000 4.492835 
43.100000 4.500044 
43.200000 4.507249 
43.300000 4.514452 
43.400000 4.521652 
43.500000 4.528849 
43.600000 4.536043 
43.700000 4.543234 
43.800000 4.550423 
43.900000 4.557608 
44.000000 4.564791 
44.100000 4.571971 
44.200000 4.579148 
44.300000 4.586322 
44.400000 4.593494 
44.500000 4.600662 
44.600000 4.607828 
44.700000 4.614991 
44.800000 4.622151 
44.900000 4.629309 
45.000000 4.636463 
45.100000 4.643615 
45.200000 4.650764 
45.300000 4.657911 
45.400000 4.665055 
45.500000 4.672196 
45.600000 4.679334 
45.700000 4.686469 
45.800000 4.693602 
45.900000 4.700732 
46.000000 4.707860 
46.100000 4.714984 
46.200000 4.722107 
46.300000 4.729226 
46.400000 4.736343 
46.500000 4.743457 
46.600000 4.750568 
46.700000 4.757677 
46.800000 4.764783 
46.900000 4.771887 
47.000000 4.778988 
47.100000 4.786086 
47.200000 4.793182 
47.300000 4.800275 
47.400000 4.807366 
47.500000 4.814454 
47.600000 4.821539 
47.700000 4.828622 
47.800000 4.835702 
47.900000 4.842780 
48.000000 4.849855 
48.100000 4.856927 
48.200000 4.863998 
48.300000 4.871065 
48.400000 4.878130 
48.500000 4.885193 
48.600000 4.892253 
48.700000 4.899310 
48.800000 4.906365 
48.900000 4.913418 
49.000000 4.920468 
49.100000 4.927515 
49.200000 4.934560 
49.300000 4.941603 
49.400000 4.948643 
49.500000 4.955681 
49.600000 4.962716 
49.700000 4.969749 
49.800000 4.976780 
49.900000 4.983808 
50.000000 4.990833 
50.100000 4.997856 
50.200000 5.004877 
50.300000 5.011895 
50.400000 5.018911 
50.500000 5.025925 
50.600000 5.032936 
50.700000 5.039945 
50.800000 5.046952 
50.900000 5.053956 
51.000000 5.060957 
51.100000 5.067957 
51.200000 5.074954 
51.300000 5.081948 
51.400000 5.088941 
51.500000 5.095931 
51.600000 5.102919 
51.700000 5.109904 
51.800000 5.116887 
51.900000 5.123868 
52.000000 5.130846 
52.100000 5.137822 
52.200000 5.144796 
52.300000 5.151768 
52.400000 5.158737 
52.500000 5.165704 
52.600000 5.172669 
52.700000 5.179632 
52.800000 5.186592 
52.900000 5.193550 
53.000000 5.200506 
53.100000 5.207459 
53.200000 5.214411 
53.300000 5.221360 
53.400000 5.228306 
53.500000 5.235251 
53.600000 5.242193 
53.700000 5.249134 
53.800000 5.256072 
53.900000 5.263008 
54.000000 5.269941 
54.100000 5.276873 
54.200000 5.283802 
54.300000 5.290729 
54.400000 5.297654 
54.500000 5.304577 
54.600000 5.311497 
54.700000 5.318416 
54.800000 5.325332 
54.900000 5.332246 
55.000000 5.339158 
55.100000 5.346068 
55.200000 5.352975 
55.300000 5.359881 
55.400000 5.366785 
55.500000 5.373686 
55.600000 5.380585 
55.700000 5.387482 
55.800000 5.394377 
55.900000 5.401270 
56.000000 5.408161 
56.100000 5.415050 
56.200000 5.421936 
56.300000 5.428821 
56.400000 5.435704 
56.500000 5.442584 
56.600000 5.449462 
56.700000 5.456339 
56.800000 5.463213 
56.900000 5.470085 
57.000000 5.476955 
57.100000 5.483824 
57.200000 5.490690 
57.300000 5.497554 
57.400000 5.504416 
57.500000 5.511276 
57.600000 5.518134 
57.700000 5.524990 
57.800000 5.531844 
57.900000 5.538696 
58.000000 5.545546 
58.100000 5.552394 
58.200000 5.559240 
58.300000 5.566084 
58.400000 5.572926 
58.500000 5.579766 
58.600000 5.586604 
58.700000 5.593440 
58.800000 5.600274 
58.900000 5.607106 
59.000000 5.613936 
59.100000 5.620765 
59.200000 5.627591 
59.300000 5.634415 
59.400000 5.641238 
59.500000 5.648058 
59.600000 5.654877 
59.700000 5.661693 
59.800000 5.668508 
59.900000 5.675321 
60.000000 5.682132 
60.100000 5.688941 
60.200000 5.695748 
60.300000 5.702553 
60.400000 5.709356 
60.500000 5.716157 
60.600000 5.722957 
60.700000 5.729755 
60.800000 5.736550 
60.900000 5.743344 
61.000000 5.750136 
61.100000 5.756926 
61.200000 5.763714 
61.300000 5.770501 
61.400000 5.777285 
61.500000 5.784068 
61.600000 5.790848 
61.700000 5.797627 
61.800000 5.804404 
61.900000 5.811180 
62.000000 5.817953 
62.100000 5.824725 
62.200000 5.831494 
62.300000 5.838262 
62.400000 5.845028 
62.500000 5.851793 
62.600000 5.858555 
62.700000 5.865316 
62.800000 5.872075 
62.900000 5.878832 
63.000000 5.885587 
63.100000 5.892340 
63.200000 5.899092 
63.300000 5.905842 
63.400000 5.912590 
63.500000 5.919336 
63.600000 5.926081 
63.700000 5.932823 
63.800000 5.939564 
63.900000 5.946304 
64.000000 5.953041 
64.100000 5.959777 
64.200000 5.966511 
64.300000 5.973243 
64.400000 5.979973 
64.500000 5.986702 
64.600000 5.993429 
64.700000 6.000154 
64.800000 6.006878 
64.900000 6.013599 
65.000000 6.020319 
65.100000 6.027038 
65.200000 6.033754 
65.300000 6.040469 
65.400000 6.047182 
65.500000 6.053894 
65.600000 6.060603 
65.700000 6.067311 
65.800000 6.074017 
65.900000 6.080722 
66.000000 6.087425 
66.100000 6.094126 
66.200000 6.100826 
66.300000 6.107524 
66.400000 6.114220 
66.500000 6.120914 
66.600000 6.127607 
66.700000 6.134298 
66.800000 6.140988 
66.900000 6.147675 
67.000000 6.154361 
67.100000 6.161046 
67.200000 6.167729 
67.300000 6.174410 
67.400000 6.181089 
67.500000 6.187767 
67.600000 6.194444 
67.700000 6.201118 
67.800000 6.207791 
67.900000 6.214462 
68.000000 6.221132 
68.100000 6.227800 
68.200000 6.234466 
68.300000 6.241131 
68.400000 6.247794 
68.500000 6.254456 
68.600000 6.261116 
68.700000 6.267774 
68.800000 6.274431 
68.900000 6.281086 
69.000000 6.287740 
69.100000 6.294392 
69.200000 6.301042 
69.300000 6.307691 
69.400000 6.314338 
69.500000 6.320983 
69.600000 6.327627 
69.700000 6.334270 
69.800000 6.340911 
69.900000 6.347550 
70.000000 6.354187 
70.100000 6.360824 
70.200000 6.367458 
70.300000 6.374091 
70.400000 6.380723 
70.500000 6.387352 
70.600000 6.393981 
70.700000 6.400607 
70.800000 6.407233 
70.900000 6.413856 
71.000000 6.420478 
71.100000 6.427099 
71.200000 6.433718 
71.300000 6.440335 
71.400000 6.446951 
71.500000 6.453566 
71.600000 6.460179 
71.700000 6.466790 
71.800000 6.473400 
71.900000 6.480008 
72.000000 6.486615 
72.100000 6.493220 
72.200000 6.499824 
72.300000 6.506427 
72.400000 6.513027 
72.500000 6.519627 
72.600000 6.526224 
72.700000 6.532821 
72.800000 6.539416 
72.900000 6.546009 
73.000000 6.552601 
73.100000 6.559191 
73.200000 6.565780 
73.300000 6.572367 
73.400000 6.578953 
73.500000 6.585537 
73.600000 6.592120 
73.700000 6.598702 
73.800000 6.605282 
73.900000 6.611860 
74.000000 6.618437 
74.100000 6.625013 
74.200000 6.631587 
74.300000 6.638160 
74.400000 6.644731 
74.500000 6.651301 
74.600000 6.657869 
74.700000 6.664436 
74.800000 6.671001 
74.900000 6.677565 
75.000000 6.684128 
75.100000 6.690689 
75.200000 6.697249 
75.300000 6.703807 
75.400000 6.710364 
75.500000 6.716919 
75.600000 6.723473 
75.700000 6.730026 
75.800000 6.736577 
75.900000 6.743127 
76.000000 6.749675 
76.100000 6.756222 
76.200000 6.762767 
76.300000 6.769311 
76.400000 6.775854 
76.500000 6.782395 
76.600000 6.788935 
76.700000 6.795474 
76.800000 6.802011 
76.900000 6.808546 
77.000000 6.815081 
77.100000 6.821613 
77.200000 6.828145 
77.300000 6.834675 
77.400000 6.841204 
77.500000 6.847731 
77.600000 6.854257 
77.700000 6.860782 
77.800000 6.867305 
77.900000 6.873827 
78.000000 6.880347 
78.100000 6.886866 
78.200000 6.893384 
78.300000 6.899901 
78.400000 6.906416 
78.500000 6.912929 
78.600000 6.919442 
78.700000 6.925953 
78.800000 6.932462 
78.900000 6.938971 
79.000000 6.945478 
79.100000 6.951983 
79.200000 6.958487 
79.300000 6.964990 
79.400000 6.971492 
79.500000 6.977992 
79.600000 6.984491 
79.700000 6.990989 
79.800000 6.997485 
79.900000 7.003980 
80.000000 7.010473 
80.100000 7.016966 
80.200000 7.023457 
80.300000 7.029946 
80.400000 7.036435 
80.500000 7.042922 
80.600000 7.049407 
80.700000 7.055892 
80.800000 7.062375 
80.900000 7.068856 
81.000000 7.075337 
81.100000 7.081816 
81.200000 7.088294 
81.300000 7.094770 
81.400000 7.101246 
81.500000 7.107720 
81.600000 7.114192 
81.700000 7.120664 
81.800000 7.127134 
81.900000 7.133603 
82.000000 7.140070 
82.100000 7.146537 
82.200000 7.153002 
82.300000 7.159465 
82.400000 7.165928 
82.500000 7.172389 
82.600000 7.178849 
82.700000 7.185307 
82.800000 7.191765 
82.900000 7.198221 
83.000000 7.204676 
83.100000 7.211129 
83.200000 7.217581 
83.300000 7.224032 
83.400000 7.230482 
83.500000 7.236931 
83.600000 7.243378 
83.700000 7.249824 
83.800000 7.256269 
83.900000 7.262712 
84.000000 7.269155 
84.100000 7.275596 
84.200000 7.282035 
84.300000 7.288474 
84.400000 7.294911 
84.500000 7.301347 
84.600000 7.307782 
84.700000 7.314216 
84.800000 7.320648 
84.900000 7.327079 
85.000000 7.333509 
85.100000 7.339938 
85.200000 7.346366 
85.300000 7.352792 
85.400000 7.359217 
85.500000 7.365641 
85.600000 7.372063 
85.700000 7.378485 
85.800000 7.384905 
85.900000 7.391324 
86.000000 7.397742 
86.100000 7.404158 
86.200000 7.410574 
86.300000 7.416988 
86.400000 7.423401 
86.500000 7.429813 
86.600000 7.436223 
86.700000 7.442633 
86.800000 7.449041 
86.900000 7.455448 
87.000000 7.461854 
87.100000 7.468258 
87.200000 7.474662 
87.300000 7.481064 
87.400000 7.487465 
87.500000 7.493865 
87.600000 7.500264 
87.700000 7.506661 
87.800000 7.513058 
87.900000 7.519453 
88.000000 7.525847 
88.100000 7.532240 
88.200000 7.538631 
88.300000 7.545022 
88.400000 7.551411 
88.500000 7.557799 
88.600000 7.564186 
88.700000 7.570572 
88.800000 7.576957 
88.900000 7.583341 
89.000000 7.589723 
89.100000 7.596104 
89.200000 7.602484 
89.300000 7.608863 
89.400000 7.615241 
89.500000 7.621618 
89.600000 7.627993 
89.700000 7.634367 
89.800000 7.640741 
89.900000 7.647113 
90.000000 7.653484 
90.100000 7.659853 
90.200000 7.666222 
90.300000 7.672590 
90.400000 7.678956 
90.500000 7.685321 
90.600000 7.691685 
90.700000 7.698048 
90.800000 7.704410 
90.900000 7.710771 
91.000000 7.717131 
91.100000 7.723489 
91.200000 7.729847 
91.300000 7.736203 
91.400000 7.742558 
91.500000 7.748912 
91.600000 7.755265 
91.700000 7.761617 
91.800000 7.767967 
91.900000 7.774317 
92.000000 7.780665 
92.100000 7.787013 
92.200000 7.793359 
92.300000 7.799704 
92.400000 7.806048 
92.500000 7.812391 
92.600000 7.818733 
92.700000 7.825074 
92.800000 7.831414 
92.900000 7.837752 
93.000000 7.844090 
93.100000 7.850426 
93.200000 7.856761 
93.300000 7.863096 
93.400000 7.869429 
93.500000 7.875761 
93.600000 7.882092 
93.700000 7.888422 
93.800000 7.894751 
93.900000 7.901078 
94.000000 7.907405 
94.100000 7.913731 
94.200000 7.920055 
94.300000 7.926378 
94.400000 7.932701 
94.500000 7.939022 
94.600000 7.945342 
94.700000 7.951661 
94.800000 7.957980 
94.900000 7.964297 
95.000000 7.970613 
95.100000 7.976927 
95.200000 7.983241 
95.300000 7.989554 
95.400000 7.995866 
95.500000 8.002176 
95.600000 8.008486 
95.700000 8.014795 
95.800000 8.021102 
95.900000 8.027409 
96.000000 8.033714 
96.100000 8.040018 
96.200000 8.046322 
96.300000 8.052624 
96.400000 8.058925 
96.500000 8.065225 
96.600000 8.071525 
96.700000 8.077823 
96.800000 8.084120 
96.900000 8.090416 
97.000000 8.096711 
97.100000 8.103005 
97.200000 8.109298 
97.300000 8.115590 
97.400000 8.121881 
97.500000 8.128170 
97.600000 8.134459 
97.700000 8.140747 
97.800000 8.147034 
97.900000 8.153320 
98.000000 8.159604 
98.100000 8.165888 
98.200000 8.172171 
98.300000 8.178452 
98.400000 8.184733 
98.500000 8.191013 
98.600000 8.197291 
98.700000 8.203569 
98.800000 8.209846 
98.900000 8.216121 
99.000000 8.222396 
99.100000 8.228669 
99.200000 8.234942 
99.300000 8.241213 
99.400000 8.247484 
99.500000 8.253754 
99.600000 8.260022 
99.700000 8.266290 
99.800000 8.272556 
99.900000 8.278822 
100.000000 8.285087 


==> 1155001913-cao_michael_xuan-202104-phd-Data_approx_distributive.txt <==
%% LaTeX2e file `approx_distributive_star.dat'
%% generated by the `filecontents' environment
%% from source `phd_thesis' on 2020/10/21.
%%
error         freq_N.25          freq_N.5           freq_N1          freq_U01
0.0020 497.75744900135049 375.43370886345866 233.75291065463074 275.54735944274648
0.0040  1.78563863814059 47.76685976259862 62.15833392565214 57.44399033335703
0.0060  0.29655625844054 22.41939014855356 37.60885279692942 33.11981661809652
0.0080  0.08708152676096 13.16794370602033 26.25625488663018 22.48050323406070
0.0100  0.03465420427891  8.63904684057147 19.67198805885280 16.52298670836591
0.0120  0.01654346435425  6.08198876963537 15.38341388869145 12.72730471248845
0.0140  0.00840855782216  4.47354111877177 12.41158930983012 10.15390219631815
0.0160  0.00444594498543  3.42556684910086 10.22847394981875  8.29675883147345
0.0180  0.00292487028218  2.67658682209112  8.59366692728694  6.90226739640344
0.0200  0.00181604947047  2.14665932191343  7.29300234558249  5.82554197171085
0.0220  0.00114791385315  1.75377425545526  6.27563792735802  4.97949036889615
0.0240  0.00080673821878  1.44338261425830  5.44458383680432  4.30796787262776
0.0260  0.00062193475016  1.21233918544317  4.76168171156443  3.74357452555263
0.0280  0.00041580780439  1.02237543535433  4.19299523775677  3.28044637145497
0.0300  0.00029852868008  0.87563437344516  3.71581135830549  2.90055441040586
0.0320  0.00023811216149  0.75243443030777  3.30497547800128  2.57104627194541
0.0340  0.00016347999147  0.65157082948326  2.95996872556685  2.29283175776530
0.0360  0.00013504868861  0.56806453905750  2.66198024024451  2.05267254246926
0.0380  0.00012794086289  0.49712843841069  2.40494704669841  1.84904044352832
0.0400  0.00009595564717  0.43922098230151  2.17795152462862  1.67233278840003
0.0420  0.00004620086715  0.38958703532589  1.97322126661454  1.51345511408060
0.0440  0.00006041651859  0.34716753145213  1.79789963750089  1.37724074205700
0.0460  0.00006397043145  0.30868931693795  1.64271447864098  1.25389153457957
0.0480  0.00004975478001  0.27718387945128  1.50248418508778  1.14168739782501
0.0500  0.00003909304144  0.25114080602744  1.37394981875044  1.04832966095671
0.0520  0.00001776956429  0.22475300305637  1.26286516454617  0.96103845333712
0.0540  0.00001776956429  0.20303504158078  1.16609567133414  0.88066671405217
0.0560  0.00001776956429  0.18475015992608  1.07726917335987  0.81348354538347
0.0580  0.00001066173857  0.16898144857488  0.99338616817116  0.75099154168740
0.0600  0.00001776956429  0.15337266330230  0.92219773971142  0.69356386381406
0.0620  0.00000355391286  0.13937735446727  0.85348638851375  0.64229511692373
0.0640  0.00000710782572  0.12791598550004  0.79654204278911  0.59546520719312
0.0660  0.00001776956429  0.11837017556330  0.73672968938802  0.55127940862890
0.0680  0.00000710782572  0.10735304570332  0.68750088847821  0.51252398891179
0.0700  0.00001421565143  0.09964816262705  0.64367048119980  0.47624209254389
0.0720  0.00000000000000  0.09209254389082  0.59641054801336  0.44482550287867
0.0740  0.00000000000000  0.08532589380908  0.55926860473381  0.41594285308124
0.0760  0.00000710782572  0.07879380197598  0.52132703106120  0.38348852086147
0.0780  0.00000355391286  0.07214798493141  0.49049328310470  0.36260217499467
0.0800  0.00000355391286  0.06622716610989  0.45766579003483  0.33969720662449
0.0820  0.00000710782572  0.06169237330301  0.43111450707229  0.31806809297036
0.0840  0.00000710782572  0.05715402658327  0.40342241808231  0.29727414883787
0.0860  0.00000355391286  0.05398393631388  0.38017627407776  0.27961830975904
0.0880  0.00000000000000  0.04962683914990  0.35723932049186  0.26203354893738
0.0900  0.00000000000000  0.04685123320776  0.33812637714123  0.24483261070439
0.0920  0.00000355391286  0.04383040727841  0.31632312175705  0.23135972705949
0.0940  0.00000355391286  0.04084512047765  0.29972990262279  0.21875399815197
0.0960  0.00000000000000  0.03849598407847  0.28272798350984  0.20513895799275
0.0980  0.00000000000000  0.03544317293340  0.26608856350842  0.19396900987988
0.1000  0.00000000000000  0.03348496694861  0.25093823299453  0.18188570616248
0.1020  0.00000000000000  0.03138697372474  0.23761105977681  0.17166702205795
0.1040  0.00000000000000  0.02970360366764  0.22534437415595  0.16256734664866
0.1060  0.00000000000000  0.02788684341460  0.21287156158931  0.15366550572180
0.1080  0.00000000000000  0.02614826924444  0.20161205487241  0.14548937380055
0.1100  0.00000000000000  0.02449641054801  0.19105337977113  0.13774895159571
0.1120  0.00000000000000  0.02290638993532  0.18092543890824  0.13051602814699
0.1140  0.00000000000000  0.02151041296467  0.17168597625986  0.12354964816263
0.1160  0.00000000000000  0.02023029355320  0.16356812850949  0.11705167389296
0.1180  0.00000000000000  0.01914706091407  0.15524131068306  0.11080318430592
0.1200  0.00000000000000  0.01813988201009  0.14759542256024  0.10519226668562
0.1220  0.00000000000000  0.01709432084725  0.14050323406070  0.10009737721231
0.1240  0.00000000000000  0.01617101428673  0.13348496694861  0.09484327244296
0.1260  0.00000000000000  0.01526618807307  0.12689814485749  0.08997156869714
0.1280  0.00000000000000  0.01443030776885  0.12098372307911  0.08558532944772
0.1300  0.00000000000000  0.01363352050608  0.11522283033620  0.08121970289289
0.1320  0.00000000000000  0.01286018906816  0.10965100575734  0.07727201649016
0.1340  0.00000000000000  0.01211813206340  0.10475513540408  0.07368185372095
0.1360  0.00000000000000  0.01148766792238  0.10000071078257  0.07024450920463
0.1380  0.00000000000000  0.01082664013078  0.09521216859763  0.06682280190490
0.1400  0.00000000000000  0.01022389651006  0.09089274290994  0.06385030919042
0.1420  0.00000000000000  0.00968156940792  0.08691804676949  0.06069088065961
0.1440  0.00000000000000  0.00915701187007  0.08300661027792  0.05796360793233
0.1460  0.00000000000000  0.00868505224252  0.07919752647665  0.05529817328879
0.1480  0.00000000000000  0.00833250408700  0.07569905465918  0.05285663515531
0.1500  0.00000000000000  0.00792664723861  0.07242092543891  0.05038169024096
0.1520  0.00000000000000  0.00761816760253  0.06935958490298  0.04802828914635
0.1540  0.00000000000000  0.00724927144786  0.06637074418935  0.04579927500178
0.1560  0.00000000000000  0.00686971355462  0.06356244224892  0.04374013789182
0.1580  0.00000000000000  0.00643969009880  0.06106546307485  0.04174141730045
0.1600  0.00000000000000  0.00616035254816  0.05836520008529  0.03979884853223
0.1620  0.00000000000000  0.00585116212950  0.05577724074206  0.03822588670126
0.1640  0.00000000000000  0.00557893240458  0.05344089842917  0.03665150330514
0.1660  0.00000000000000  0.00533797711280  0.05126377141232  0.03513469329732
0.1680  0.00000000000000  0.00510412964674  0.04903191413747  0.03368185372095
0.1700  0.00000000000000  0.00484540479067  0.04730400170588  0.03235197952946
0.1720  0.00000000000000  0.00463714549719  0.04544601606369  0.03088918899709
0.1740  0.00000000000000  0.00440258724856  0.04366905963466  0.02971995166679
0.1760  0.00000000000000  0.00420498969365  0.04207477432653  0.02843698912503
0.1780  0.00000000000000  0.00404293126733  0.04049825858270  0.02731466344445
0.1800  0.00000000000000  0.00382614258298  0.03861113085507  0.02616248489587
0.1820  0.00000000000000  0.00364347146208  0.03719667353756  0.02511052668989
0.1840  0.00000000000000  0.00349989338261  0.03567417726917  0.02400952448646
0.1860  0.00000000000000  0.00331082521857  0.03405288222333  0.02316653635653
0.1880  0.00000000000000  0.00318217357310  0.03272300803184  0.02226242092544
0.1900  0.00000000000000  0.00302722297249  0.03156301087497  0.02137820740635
0.1920  0.00000000000000  0.00289430663160  0.03035468050323  0.02056080744900
0.1940  0.00000000000000  0.00275286089985  0.02926718316867  0.01968583410335
0.1960  0.00000000000000  0.00265974838297  0.02832966095671  0.01897860544459
0.1980  0.00000000000000  0.00250053308693  0.02722865875329  0.01830051887128
0.2000  0.00000000000000  0.00241879309119  0.02631885706162  0.01767431942569

